Projective integration for nonlinear BGK kinetic equations

We present a high-order, fully explicit, asymptotic-preserving projective integration scheme for the nonlinear BGK equation. The method first takes a few small (inner) steps with a simple, explicit method (such as direct forward Euler) to damp out the stiff components of the solution. Then, the time derivative is estimated and used in an (outer) Runge-Kutta method of arbitrary order. Based on the spectrum of the linearized BGK operator, we deduce that, with an appropriate choice of inner step size, the time step restriction on the outer time step as well as the number of inner time steps is independent of the stiffness of the BGK source term. We illustrate the method with numerical results in one and two spatial dimensions.

==> image/tikz/data/bgk1D1D_epsi124-1.tsv <==
0.0000	0.9998
0.0100	0.9997
0.0200	0.9996
0.0300	0.9995
0.0400	0.9993
0.0500	0.9991
0.0600	0.9988
0.0700	0.9985
0.0800	0.9981
0.0900	0.9975
0.1000	0.9969
0.1100	0.9961
0.1200	0.9951
0.1300	0.9939
0.1400	0.9924
0.1500	0.9907
0.1600	0.9886
0.1700	0.9862
0.1800	0.9833
0.1900	0.9800
0.2000	0.9761
0.2100	0.9717
0.2200	0.9667
0.2300	0.9610
0.2400	0.9546
0.2500	0.9475
0.2600	0.9396
0.2700	0.9309
0.2800	0.9214
0.2900	0.9111
0.3000	0.8999
0.3100	0.8879
0.3200	0.8749
0.3300	0.8612
0.3400	0.8467
0.3500	0.8314
0.3600	0.8154
0.3700	0.7987
0.3800	0.7815
0.3900	0.7637
0.4000	0.7454
0.4100	0.7271
0.4200	0.7081
0.4300	0.6890
0.4400	0.6706
0.4500	0.6510
0.4600	0.6315
0.4700	0.6143
0.4800	0.5942
0.4900	0.5735
0.5000	0.5576
0.5100	0.5366
0.5200	0.5166
0.5300	0.4990
0.5400	0.4788
0.5500	0.4587
0.5600	0.4392
0.5700	0.4188
0.5800	0.3983
0.5900	0.3783
0.6000	0.3584
0.6100	0.3389
0.6200	0.3203
0.6300	0.3027
0.6400	0.2860
0.6500	0.2705
0.6600	0.2564
0.6700	0.2433
0.6800	0.2315
0.6900	0.2209
0.7000	0.2112
0.7100	0.2024
0.7200	0.1946
0.7300	0.1873
0.7400	0.1806
0.7500	0.1744
0.7600	0.1686
0.7700	0.1631
0.7800	0.1578
0.7900	0.1528
0.8000	0.1481
0.8100	0.1438
0.8200	0.1399
0.8300	0.1366
0.8400	0.1340
0.8500	0.1319
0.8600	0.1303
0.8700	0.1290
0.8800	0.1281
0.8900	0.1274
0.9000	0.1269
0.9100	0.1265
0.9200	0.1262
0.9300	0.1259
0.9400	0.1257
0.9500	0.1255
0.9600	0.1254
0.9700	0.1253
0.9800	0.1253
0.9900	0.1252
1.0000	0.1251


==> image/tikz/data/bgk1D1D_epsi124-10.tsv <==
0.0000	1.0000
0.0010	1.0000
0.0020	1.0000
0.0030	1.0000
0.0040	1.0000
0.0050	1.0000
0.0060	1.0000
0.0070	1.0000
0.0080	1.0000
0.0090	1.0000
0.0100	1.0000
0.0110	1.0000
0.0120	1.0000
0.0130	1.0000
0.0140	1.0000
0.0150	1.0000
0.0160	1.0000
0.0170	1.0000
0.0180	1.0000
0.0190	1.0000
0.0200	1.0000
0.0210	1.0000
0.0220	1.0000
0.0230	1.0000
0.0240	1.0000
0.0250	1.0000
0.0260	1.0000
0.0270	1.0000
0.0280	1.0000
0.0290	1.0000
0.0300	1.0000
0.0310	1.0000
0.0320	1.0000
0.0330	1.0000
0.0340	1.0000
0.0350	1.0000
0.0360	1.0000
0.0370	1.0000
0.0380	1.0000
0.0390	1.0000
0.0400	1.0000
0.0410	1.0000
0.0420	1.0000
0.0430	1.0000
0.0440	1.0000
0.0450	1.0000
0.0460	1.0000
0.0470	1.0000
0.0480	1.0000
0.0490	1.0000
0.0501	1.0000
0.0511	1.0000
0.0521	1.0000
0.0531	1.0000
0.0541	1.0000
0.0551	1.0000
0.0561	1.0000
0.0571	1.0000
0.0581	1.0000
0.0591	1.0000
0.0601	1.0000
0.0611	1.0000
0.0621	1.0000
0.0631	1.0000
0.0641	1.0000
0.0651	1.0000
0.0661	1.0000
0.0671	1.0000
0.0681	1.0000
0.0691	1.0000
0.0701	1.0000
0.0711	1.0000
0.0721	1.0000
0.0731	1.0000
0.0741	1.0000
0.0751	1.0000
0.0761	1.0000
0.0771	1.0000
0.0781	1.0000
0.0791	1.0000
0.0801	1.0000
0.0811	1.0000
0.0821	1.0000
0.0831	1.0000
0.0841	1.0000
0.0851	1.0000
0.0861	1.0000
0.0871	1.0000
0.0881	1.0000
0.0891	1.0000
0.0901	1.0000
0.0911	1.0000
0.0921	1.0000
0.0931	1.0000
0.0941	1.0000
0.0951	1.0000
0.0961	1.0000
0.0971	1.0000
0.0981	1.0000
0.0991	1.0000
0.1001	1.0000
0.1011	1.0000
0.1021	1.0000
0.1031	1.0000
0.1041	1.0000
0.1051	1.0000
0.1061	1.0000
0.1071	1.0000
0.1081	1.0000
0.1091	1.0000
0.1101	1.0000
0.1111	1.0000
0.1121	1.0000
0.1131	1.0000
0.1141	1.0000
0.1151	1.0000
0.1161	1.0000
0.1171	1.0000
0.1181	1.0000
0.1191	1.0000
0.1201	1.0000
0.1211	1.0000
0.1221	1.0000
0.1231	1.0000
0.1241	1.0000
0.1251	1.0000
0.1261	1.0000
0.1271	1.0000
0.1281	1.0000
0.1291	1.0000
0.1301	1.0000
0.1311	1.0000
0.1321	1.0000
0.1331	1.0000
0.1341	1.0000
0.1351	1.0000
0.1361	1.0000
0.1371	1.0000
0.1381	1.0000
0.1391	1.0000
0.1401	1.0000
0.1411	1.0000
0.1421	1.0000
0.1431	1.0000
0.1441	1.0000
0.1451	1.0000
0.1461	1.0000
0.1471	1.0000
0.1481	1.0000
0.1491	1.0000
0.1502	1.0000
0.1512	1.0000
0.1522	1.0000
0.1532	1.0000
0.1542	1.0000
0.1552	1.0000
0.1562	1.0000
0.1572	1.0000
0.1582	1.0000
0.1592	1.0000
0.1602	1.0000
0.1612	1.0000
0.1622	1.0000
0.1632	1.0000
0.1642	1.0000
0.1652	1.0000
0.1662	1.0000
0.1672	1.0000
0.1682	1.0000
0.1692	1.0000
0.1702	1.0000
0.1712	1.0000
0.1722	1.0000
0.1732	1.0000
0.1742	1.0000
0.1752	1.0000
0.1762	1.0000
0.1772	1.0000
0.1782	1.0000
0.1792	1.0000
0.1802	1.0000
0.1812	1.0000
0.1822	1.0000
0.1832	1.0000
0.1842	1.0000
0.1852	1.0000
0.1862	1.0000
0.1872	1.0000
0.1882	1.0000
0.1892	1.0000
0.1902	1.0000
0.1912	1.0000
0.1922	1.0000
0.1932	1.0000
0.1942	1.0000
0.1952	1.0000
0.1962	1.0000
0.1972	1.0000
0.1982	1.0000
0.1992	1.0000
0.2002	1.0000
0.2012	1.0000
0.2022	1.0000
0.2032	1.0000
0.2042	1.0000
0.2052	1.0000
0.2062	1.0000
0.2072	1.0000
0.2082	1.0000
0.2092	1.0000
0.2102	1.0000
0.2112	1.0000
0.2122	1.0000
0.2132	1.0000
0.2142	1.0000
0.2152	1.0000
0.2162	1.0000
0.2172	1.0000
0.2182	1.0000
0.2192	1.0000
0.2202	1.0000
0.2212	1.0000
0.2222	1.0000
0.2232	1.0000
0.2242	1.0000
0.2252	1.0000
0.2262	1.0000
0.2272	1.0000
0.2282	1.0000
0.2292	1.0000
0.2302	1.0000
0.2312	1.0000
0.2322	1.0000
0.2332	1.0000
0.2342	1.0000
0.2352	1.0000
0.2362	1.0000
0.2372	1.0000
0.2382	1.0000
0.2392	1.0000
0.2402	0.9998
0.2412	0.9960
0.2422	0.9921
0.2432	0.9883
0.2442	0.9845
0.2452	0.9806
0.2462	0.9768
0.2472	0.9730
0.2482	0.9692
0.2492	0.9654
0.2503	0.9617
0.2513	0.9579
0.2523	0.9541
0.2533	0.9504
0.2543	0.9466
0.2553	0.9429
0.2563	0.9391
0.2573	0.9354
0.2583	0.9317
0.2593	0.9280
0.2603	0.9243
0.2613	0.9205
0.2623	0.9169
0.2633	0.9132
0.2643	0.9095
0.2653	0.9058
0.2663	0.9022
0.2673	0.8985
0.2683	0.8949
0.2693	0.8912
0.2703	0.8876
0.2713	0.8840
0.2723	0.8803
0.2733	0.8767
0.2743	0.8731
0.2753	0.8695
0.2763	0.8659
0.2773	0.8624
0.2783	0.8588
0.2793	0.8552
0.2803	0.8517
0.2813	0.8481
0.2823	0.8446
0.2833	0.8410
0.2843	0.8375
0.2853	0.8340
0.2863	0.8305
0.2873	0.8269
0.2883	0.8234
0.2893	0.8200
0.2903	0.8165
0.2913	0.8130
0.2923	0.8095
0.2933	0.8061
0.2943	0.8026
0.2953	0.7992
0.2963	0.7957
0.2973	0.7923
0.2983	0.7889
0.2993	0.7854
0.3003	0.7820
0.3013	0.7786
0.3023	0.7752
0.3033	0.7718
0.3043	0.7685
0.3053	0.7651
0.3063	0.7617
0.3073	0.7584
0.3083	0.7550
0.3093	0.7517
0.3103	0.7483
0.3113	0.7450
0.3123	0.7417
0.3133	0.7384
0.3143	0.7351
0.3153	0.7318
0.3163	0.7285
0.3173	0.7252
0.3183	0.7219
0.3193	0.7186
0.3203	0.7154
0.3213	0.7121
0.3223	0.7089
0.3233	0.7056
0.3243	0.7024
0.3253	0.6992
0.3263	0.6959
0.3273	0.6927
0.3283	0.6895
0.3293	0.6863
0.3303	0.6832
0.3313	0.6800
0.3323	0.6768
0.3333	0.6736
0.3343	0.6705
0.3353	0.6673
0.3363	0.6642
0.3373	0.6610
0.3383	0.6579
0.3393	0.6548
0.3403	0.6517
0.3413	0.6486
0.3423	0.6455
0.3433	0.6424
0.3443	0.6393
0.3453	0.6362
0.3463	0.6331
0.3473	0.6301
0.3483	0.6270
0.3493	0.6240
0.3504	0.6209
0.3514	0.6179
0.3524	0.6149
0.3534	0.6119
0.3544	0.6089
0.3554	0.6059
0.3564	0.6029
0.3574	0.5999
0.3584	0.5969
0.3594	0.5939
0.3604	0.5910
0.3614	0.5880
0.3624	0.5850
0.3634	0.5821
0.3644	0.5792
0.3654	0.5762
0.3664	0.5733
0.3674	0.5704
0.3684	0.5675
0.3694	0.5646
0.3704	0.5617
0.3714	0.5588
0.3724	0.5559
0.3734	0.5531
0.3744	0.5502
0.3754	0.5474
0.3764	0.5445
0.3774	0.5417
0.3784	0.5388
0.3794	0.5360
0.3804	0.5332
0.3814	0.5304
0.3824	0.5276
0.3834	0.5248
0.3844	0.5220
0.3854	0.5192
0.3864	0.5165
0.3874	0.5137
0.3884	0.5109
0.3894	0.5082
0.3904	0.5054
0.3914	0.5027
0.3924	0.5000
0.3934	0.4973
0.3944	0.4945
0.3954	0.4918
0.3964	0.4891
0.3974	0.4864
0.3984	0.4838
0.3994	0.4811
0.4004	0.4784
0.4014	0.4758
0.4024	0.4731
0.4034	0.4705
0.4044	0.4678
0.4054	0.4652
0.4064	0.4626
0.4074	0.4599
0.4084	0.4573
0.4094	0.4547
0.4104	0.4521
0.4114	0.4496
0.4124	0.4470
0.4134	0.4444
0.4144	0.4418
0.4154	0.4393
0.4164	0.4367
0.4174	0.4342
0.4184	0.4317
0.4194	0.4291
0.4204	0.4266
0.4214	0.4241
0.4224	0.4216
0.4234	0.4191
0.4244	0.4166
0.4254	0.4141
0.4264	0.4116
0.4274	0.4092
0.4284	0.4067
0.4294	0.4043
0.4304	0.4018
0.4314	0.3994
0.4324	0.3969
0.4334	0.3945
0.4344	0.3921
0.4354	0.3897
0.4364	0.3873
0.4374	0.3849
0.4384	0.3825
0.4394	0.3801
0.4404	0.3778
0.4414	0.3754
0.4424	0.3730
0.4434	0.3707
0.4444	0.3683
0.4454	0.3660
0.4464	0.3637
0.4474	0.3614
0.4484	0.3591
0.4494	0.3567
0.4505	0.3545
0.4515	0.3522
0.4525	0.3499
0.4535	0.3476
0.4545	0.3453
0.4555	0.3431
0.4565	0.3408
0.4575	0.3400
0.4585	0.3400
0.4595	0.3400
0.4605	0.3400
0.4615	0.3400
0.4625	0.3400
0.4635	0.3400
0.4645	0.3400
0.4655	0.3400
0.4665	0.3400
0.4675	0.3400
0.4685	0.3400
0.4695	0.3400
0.4705	0.3400
0.4715	0.3400
0.4725	0.3400
0.4735	0.3400
0.4745	0.3400
0.4755	0.3400
0.4765	0.3400
0.4775	0.3400
0.4785	0.3400
0.4795	0.3400
0.4805	0.3400
0.4815	0.3400
0.4825	0.3400
0.4835	0.3400
0.4845	0.3400
0.4855	0.3400
0.4865	0.3400
0.4875	0.3400
0.4885	0.3400
0.4895	0.3400
0.4905	0.3400
0.4915	0.3400
0.4925	0.3400
0.4935	0.3400
0.4945	0.3400
0.4955	0.3400
0.4965	0.3400
0.4975	0.3400
0.4985	0.3400
0.4995	0.3400
0.5005	0.3400
0.5015	0.3400
0.5025	0.3400
0.5035	0.3400
0.5045	0.3400
0.5055	0.3400
0.5065	0.3400
0.5075	0.3400
0.5085	0.3400
0.5095	0.3400
0.5105	0.3400
0.5115	0.3400
0.5125	0.3400
0.5135	0.3400
0.5145	0.3400
0.5155	0.3400
0.5165	0.3400
0.5175	0.3400
0.5185	0.3400
0.5195	0.3400
0.5205	0.3400
0.5215	0.3400
0.5225	0.3400
0.5235	0.3400
0.5245	0.3400
0.5255	0.3400
0.5265	0.3400
0.5275	0.3400
0.5285	0.3400
0.5295	0.3400
0.5305	0.3400
0.5315	0.3400
0.5325	0.3400
0.5335	0.3400
0.5345	0.3400
0.5355	0.3400
0.5365	0.3400
0.5375	0.3400
0.5385	0.3400
0.5395	0.3400
0.5405	0.3400
0.5415	0.3400
0.5425	0.3400
0.5435	0.3400
0.5445	0.3400
0.5455	0.3400
0.5465	0.3400
0.5475	0.3400
0.5485	0.3400
0.5495	0.3400
0.5506	0.3400
0.5516	0.3400
0.5526	0.3400
0.5536	0.3400
0.5546	0.3400
0.5556	0.3400
0.5566	0.3400
0.5576	0.3400
0.5586	0.3400
0.5596	0.3400
0.5606	0.3400
0.5616	0.3400
0.5626	0.3400
0.5636	0.3400
0.5646	0.3400
0.5656	0.3400
0.5666	0.3400
0.5676	0.3400
0.5686	0.3400
0.5696	0.3400
0.5706	0.3400
0.5716	0.3400
0.5726	0.3400
0.5736	0.3400
0.5746	0.3400
0.5756	0.3400
0.5766	0.3400
0.5776	0.3400
0.5786	0.3400
0.5796	0.3400
0.5806	0.3400
0.5816	0.3400
0.5826	0.3400
0.5836	0.3400
0.5846	0.3400
0.5856	0.3400
0.5866	0.3400
0.5876	0.3400
0.5886	0.3400
0.5896	0.3400
0.5906	0.3400
0.5916	0.3400
0.5926	0.3400
0.5936	0.3400
0.5946	0.3400
0.5956	0.3400
0.5966	0.3400
0.5976	0.3400
0.5986	0.3400
0.5996	0.3400
0.6006	0.3400
0.6016	0.3400
0.6026	0.3400
0.6036	0.3400
0.6046	0.3400
0.6056	0.3400
0.6066	0.3400
0.6076	0.3400
0.6086	0.9667
0.6096	0.9667
0.6106	0.9667
0.6116	0.9667
0.6126	0.9667
0.6136	0.9667
0.6146	0.9667
0.6156	0.9667
0.6166	0.9667
0.6176	0.9667
0.6186	0.9667
0.6196	0.9667
0.6206	0.9667
0.6216	0.9667
0.6226	0.9667
0.6236	0.9667
0.6246	0.9667
0.6256	0.9667
0.6266	0.9667
0.6276	0.9667
0.6286	0.9667
0.6296	0.9667
0.6306	0.9667
0.6316	0.9667
0.6326	0.9667
0.6336	0.9667
0.6346	0.9667
0.6356	0.9667
0.6366	0.9667
0.6376	0.9667
0.6386	0.9667
0.6396	0.9667
0.6406	0.9667
0.6416	0.9667
0.6426	0.9667
0.6436	0.9667
0.6446	0.9667
0.6456	0.9667
0.6466	0.9667
0.6476	0.9667
0.6486	0.9667
0.6496	0.9667
0.6507	0.9667
0.6517	0.9667
0.6527	0.9667
0.6537	0.9667
0.6547	0.9667
0.6557	0.9667
0.6567	0.9667
0.6577	0.9667
0.6587	0.9667
0.6597	0.9667
0.6607	0.9667
0.6617	0.9667
0.6627	0.9667
0.6637	0.9667
0.6647	0.9667
0.6657	0.9667
0.6667	0.9667
0.6677	0.9667
0.6687	0.9667
0.6697	0.9667
0.6707	0.9667
0.6717	0.9667
0.6727	0.9667
0.6737	0.9667
0.6747	0.9667
0.6757	0.9667
0.6767	0.9667
0.6777	0.9667
0.6787	0.9667
0.6797	0.9667
0.6807	0.9667
0.6817	0.9667
0.6827	0.9667
0.6837	0.9667
0.6847	0.9667
0.6857	0.9667
0.6867	0.9667
0.6877	0.9667
0.6887	0.9667
0.6897	0.9667
0.6907	0.9667
0.6917	0.9667
0.6927	0.9667
0.6937	0.9667
0.6947	0.9667
0.6957	0.9667
0.6967	0.9667
0.6977	0.9667
0.6987	0.9667
0.6997	0.9667
0.7007	0.9667
0.7017	0.9667
0.7027	0.9667
0.7037	0.9667
0.7047	0.9667
0.7057	0.9667
0.7067	0.9667
0.7077	0.9667
0.7087	0.9667
0.7097	0.9667
0.7107	0.9667
0.7117	0.9667
0.7127	0.9667
0.7137	0.9667
0.7147	0.9667
0.7157	0.9667
0.7167	0.9667
0.7177	0.9667
0.7187	0.9667
0.7197	0.9667
0.7207	0.9667
0.7217	0.9667
0.7227	0.9667
0.7237	0.9667
0.7247	0.9667
0.7257	0.9667
0.7267	0.9667
0.7277	0.9667
0.7287	0.9667
0.7297	0.9667
0.7307	0.9667
0.7317	0.9667
0.7327	0.9667
0.7337	0.9667
0.7347	0.9667
0.7357	0.9667
0.7367	0.9667
0.7377	0.9667
0.7387	0.9667
0.7397	0.9667
0.7407	0.9667
0.7417	0.9667
0.7427	0.9667
0.7437	0.9667
0.7447	0.9667
0.7457	0.9667
0.7467	0.9667
0.7477	0.9667
0.7487	0.9667
0.7497	0.9667
0.7508	0.9667
0.7518	0.9667
0.7528	0.9667
0.7538	0.9667
0.7548	0.9667
0.7558	0.9667
0.7568	0.9667
0.7578	0.9667
0.7588	0.9667
0.7598	0.9667
0.7608	0.9667
0.7618	0.9667
0.7628	0.9667
0.7638	0.9667
0.7648	0.9667
0.7658	0.9667
0.7668	0.9667
0.7678	0.9667
0.7688	0.9667
0.7698	0.9667
0.7708	0.9667
0.7718	0.9667
0.7728	0.9667
0.7738	0.9667
0.7748	0.9667
0.7758	0.9667
0.7768	0.9667
0.7778	0.2500
0.7788	0.2500
0.7798	0.2500
0.7808	0.2500
0.7818	0.2500
0.7828	0.2500
0.7838	0.2500
0.7848	0.2500
0.7858	0.2500
0.7868	0.2500
0.7878	0.2500
0.7888	0.2500
0.7898	0.2500
0.7908	0.2500
0.7918	0.2500
0.7928	0.2500
0.7938	0.2500
0.7948	0.2500
0.7958	0.2500
0.7968	0.2500
0.7978	0.2500
0.7988	0.2500
0.7998	0.2500
0.8008	0.2500
0.8018	0.2500
0.8028	0.2500
0.8038	0.2500
0.8048	0.2500
0.8058	0.2500
0.8068	0.2500
0.8078	0.2500
0.8088	0.2500
0.8098	0.2500
0.8108	0.2500
0.8118	0.2500
0.8128	0.2500
0.8138	0.2500
0.8148	0.2500
0.8158	0.2500
0.8168	0.2500
0.8178	0.2500
0.8188	0.2500
0.8198	0.2500
0.8208	0.2500
0.8218	0.2500
0.8228	0.2500
0.8238	0.2500
0.8248	0.2500
0.8258	0.2500
0.8268	0.2500
0.8278	0.2500
0.8288	0.2500
0.8298	0.2500
0.8308	0.2500
0.8318	0.2500
0.8328	0.2500
0.8338	0.2500
0.8348	0.2500
0.8358	0.2500
0.8368	0.2500
0.8378	0.2500
0.8388	0.2500
0.8398	0.2500
0.8408	0.2500
0.8418	0.2500
0.8428	0.2500
0.8438	0.2500
0.8448	0.2500
0.8458	0.2500
0.8468	0.2500
0.8478	0.2500
0.8488	0.2500
0.8498	0.2500
0.8509	0.2500
0.8519	0.2500
0.8529	0.2500
0.8539	0.2500
0.8549	0.2500
0.8559	0.2500
0.8569	0.2500
0.8579	0.2500
0.8589	0.2500
0.8599	0.2500
0.8609	0.2500
0.8619	0.2500
0.8629	0.2500
0.8639	0.2500
0.8649	0.2500
0.8659	0.2500
0.8669	0.2500
0.8679	0.2500
0.8689	0.2500
0.8699	0.2500
0.8709	0.2500
0.8719	0.2500
0.8729	0.2500
0.8739	0.2500
0.8749	0.2500
0.8759	0.2500
0.8769	0.2500
0.8779	0.2500
0.8789	0.2500
0.8799	0.2500
0.8809	0.2500
0.8819	0.2500
0.8829	0.2500
0.8839	0.2500
0.8849	0.2500
0.8859	0.2500
0.8869	0.2500
0.8879	0.2500
0.8889	0.2500
0.8899	0.2500
0.8909	0.2500
0.8919	0.2500
0.8929	0.2500
0.8939	0.2500
0.8949	0.2500
0.8959	0.2500
0.8969	0.2500
0.8979	0.2500
0.8989	0.2500
0.8999	0.2500
0.9009	0.2500
0.9019	0.2500
0.9029	0.2500
0.9039	0.2500
0.9049	0.2500
0.9059	0.2500
0.9069	0.2500
0.9079	0.2500
0.9089	0.2500
0.9099	0.2500
0.9109	0.2500
0.9119	0.2500
0.9129	0.2500
0.9139	0.2500
0.9149	0.2500
0.9159	0.2500
0.9169	0.2500
0.9179	0.2500
0.9189	0.2500
0.9199	0.2500
0.9209	0.2500
0.9219	0.2500
0.9229	0.2500
0.9239	0.2500
0.9249	0.2500
0.9259	0.2500
0.9269	0.2500
0.9279	0.2500
0.9289	0.2500
0.9299	0.2500
0.9309	0.2500
0.9319	0.2500
0.9329	0.2500
0.9339	0.2500
0.9349	0.2500
0.9359	0.2500
0.9369	0.2500
0.9379	0.2500
0.9389	0.2500
0.9399	0.2500
0.9409	0.2500
0.9419	0.2500
0.9429	0.2500
0.9439	0.2500
0.9449	0.2500
0.9459	0.2500
0.9469	0.2500
0.9479	0.2500
0.9489	0.2500
0.9499	0.2500
0.9510	0.2500
0.9520	0.2500
0.9530	0.2500
0.9540	0.2500
0.9550	0.2500
0.9560	0.2500
0.9570	0.2500
0.9580	0.2500
0.9590	0.2500
0.9600	0.2500
0.9610	0.2500
0.9620	0.2500
0.9630	0.2500
0.9640	0.2500
0.9650	0.2500
0.9660	0.2500
0.9670	0.2500
0.9680	0.2500
0.9690	0.2500
0.9700	0.2500
0.9710	0.2500
0.9720	0.2500
0.9730	0.2500
0.9740	0.2500
0.9750	0.2500
0.9760	0.2500
0.9770	0.2500
0.9780	0.2500
0.9790	0.2500
0.9800	0.2500
0.9810	0.2500
0.9820	0.2500
0.9830	0.2500
0.9840	0.2500
0.9850	0.2500
0.9860	0.2500
0.9870	0.2500
0.9880	0.2500
0.9890	0.2500
0.9900	0.2500
0.9910	0.2500
0.9920	0.2500
0.9930	0.2500
0.9940	0.2500
0.9950	0.2500
0.9960	0.2500
0.9970	0.2500
0.9980	0.2500
0.9990	0.2500
1.0000	0.2500


==> image/tikz/data/bgk1D1D_epsi124-11.tsv <==
0.0000	1.0000
0.0100	1.0000
0.0200	1.0000
0.0300	1.0000
0.0400	1.0000
0.0500	1.0000
0.0600	0.9999
0.0700	0.9999
0.0800	0.9998
0.0900	0.9996
0.1000	0.9993
0.1100	0.9988
0.1200	0.9981
0.1300	0.9968
0.1400	0.9950
0.1500	0.9923
0.1600	0.9885
0.1700	0.9833
0.1800	0.9764
0.1900	0.9678
0.2000	0.9573
0.2100	0.9448
0.2200	0.9303
0.2300	0.9140
0.2400	0.8959
0.2500	0.8763
0.2600	0.8553
0.2700	0.8331
0.2800	0.8100
0.2900	0.7860
0.3000	0.7615
0.3100	0.7364
0.3200	0.7111
0.3300	0.6855
0.3400	0.6600
0.3500	0.6345
0.3600	0.6092
0.3700	0.5842
0.3800	0.5596
0.3900	0.5356
0.4000	0.5123
0.4100	0.4899
0.4200	0.4686
0.4300	0.4486
0.4400	0.4302
0.4500	0.4138
0.4600	0.3996
0.4700	0.3880
0.4800	0.3792
0.4900	0.3731
0.5000	0.3697
0.5100	0.3688
0.5200	0.3703
0.5300	0.3744
0.5400	0.3814
0.5500	0.3925
0.5600	0.4089
0.5700	0.4321
0.5800	0.4637
0.5900	0.5047
0.6000	0.5550
0.6100	0.6134
0.6200	0.6769
0.6300	0.7414
0.6400	0.8023
0.6500	0.8561
0.6600	0.9003
0.6700	0.9346
0.6800	0.9597
0.6900	0.9771
0.7000	0.9887
0.7100	0.9960
0.7200	0.9998
0.7300	1.0011
0.7400	0.9999
0.7500	0.9945
0.7600	0.9838
0.7700	0.9606
0.7800	0.8874
0.7900	0.7145
0.8000	0.4814
0.8100	0.3421
0.8200	0.2859
0.8300	0.2655
0.8400	0.2582
0.8500	0.2548
0.8600	0.2527
0.8700	0.2516
0.8800	0.2509
0.8900	0.2505
0.9000	0.2503
0.9100	0.2502
0.9200	0.2501
0.9300	0.2501
0.9400	0.2500
0.9500	0.2500
0.9600	0.2500
0.9700	0.2500
0.9800	0.2500
0.9900	0.2500
1.0000	0.2500


==> image/tikz/data/bgk1D1D_epsi124-12.tsv <==
0.0000	1.0000
0.0100	1.0000
0.0200	1.0000
0.0300	1.0000
0.0400	1.0000
0.0500	1.0000
0.0600	1.0000
0.0700	1.0000
0.0800	1.0000
0.0900	1.0000
0.1000	1.0000
0.1100	1.0000
0.1200	1.0000
0.1300	1.0000
0.1400	1.0000
0.1500	0.9999
0.1600	0.9999
0.1700	1.0000
0.1800	1.0002
0.1900	1.0001
0.2000	0.9991
0.2100	0.9954
0.2200	0.9867
0.2300	0.9713
0.2400	0.9496
0.2500	0.9231
0.2600	0.8939
0.2700	0.8632
0.2800	0.8318
0.2900	0.8003
0.3000	0.7689
0.3100	0.7377
0.3200	0.7070
0.3300	0.6767
0.3400	0.6470
0.3500	0.6179
0.3600	0.5894
0.3700	0.5615
0.3800	0.5343
0.3900	0.5077
0.4000	0.4818
0.4100	0.4566
0.4200	0.4323
0.4300	0.4090
0.4400	0.3869
0.4500	0.3668
0.4600	0.3503
0.4700	0.3405
0.4800	0.3378
0.4900	0.3390
0.5000	0.3410
0.5100	0.3414
0.5200	0.3406
0.5300	0.3403
0.5400	0.3407
0.5500	0.3413
0.5600	0.3420
0.5700	0.3449
0.5800	0.3568
0.5900	0.3984
0.6000	0.5076
0.6100	0.6980
0.6200	0.8834
0.6300	0.9653
0.6400	0.9851
0.6500	0.9853
0.6600	0.9807
0.6700	0.9776
0.6800	0.9781
0.6900	0.9786
0.7000	0.9756
0.7100	0.9705
0.7200	0.9678
0.7300	0.9678
0.7400	0.9685
0.7500	0.9703
0.7600	0.9636
0.7700	0.9073
0.7800	0.6909
0.7900	0.3677
0.8000	0.2601
0.8100	0.2506
0.8200	0.2500
0.8300	0.2500
0.8400	0.2500
0.8500	0.2500
0.8600	0.2500
0.8700	0.2500
0.8800	0.2500
0.8900	0.2500
0.9000	0.2500
0.9100	0.2500
0.9200	0.2500
0.9300	0.2500
0.9400	0.2500
0.9500	0.2500
0.9600	0.2500
0.9700	0.2500
0.9800	0.2500
0.9900	0.2500
1.0000	0.2500


==> image/tikz/data/bgk1D1D_epsi124-13.tsv <==
0.0000	0.0030
0.0100	0.0040
0.0200	0.0047
0.0300	0.0058
0.0400	0.0070
0.0500	0.0085
0.0600	0.0101
0.0700	0.0120
0.0800	0.0142
0.0900	0.0167
0.1000	0.0194
0.1100	0.0225
0.1200	0.0259
0.1300	0.0296
0.1400	0.0335
0.1500	0.0377
0.1600	0.0421
0.1700	0.0467
0.1800	0.0513
0.1900	0.0560
0.2000	0.0606
0.2100	0.0651
0.2200	0.0693
0.2300	0.0733
0.2400	0.0769
0.2500	0.0801
0.2600	0.0828
0.2700	0.0850
0.2800	0.0867
0.2900	0.0878
0.3000	0.0882
0.3100	0.0882
0.3200	0.0876
0.3300	0.0864
0.3400	0.0847
0.3500	0.0825
0.3600	0.0798
0.3700	0.0768
0.3800	0.0734
0.3900	0.0697
0.4000	0.0657
0.4100	0.0615
0.4200	0.0569
0.4300	0.0523
0.4400	0.0477
0.4500	0.0426
0.4600	0.0375
0.4700	0.0330
0.4800	0.0275
0.4900	0.0218
0.5000	0.0175
0.5100	0.0117
0.5200	0.0062
0.5300	0.0016
0.5400	-0.0035
0.5500	-0.0084
0.5600	-0.0128
0.5700	-0.0171
0.5800	-0.0210
0.5900	-0.0242
0.6000	-0.0267
0.6100	-0.0284
0.6200	-0.0292
0.6300	-0.0288
0.6400	-0.0273
0.6500	-0.0246
0.6600	-0.0208
0.6700	-0.0159
0.6800	-0.0101
0.6900	-0.0036
0.7000	0.0035
0.7100	0.0110
0.7200	0.0185
0.7300	0.0259
0.7400	0.0331
0.7500	0.0397
0.7600	0.0457
0.7700	0.0506
0.7800	0.0544
0.7900	0.0565
0.8000	0.0570
0.8100	0.0555
0.8200	0.0522
0.8300	0.0475
0.8400	0.0422
0.8500	0.0367
0.8600	0.0315
0.8700	0.0270
0.8800	0.0230
0.8900	0.0195
0.9000	0.0165
0.9100	0.0140
0.9200	0.0118
0.9300	0.0099
0.9400	0.0082
0.9500	0.0069
0.9600	0.0057
0.9700	0.0047
0.9800	0.0038
0.9900	0.0032
1.0000	0.0025


==> image/tikz/data/bgk1D1D_epsi124-14.tsv <==
0.0000	0.0000
0.0010	0.0000
0.0020	0.0000
0.0030	0.0000
0.0040	0.0000
0.0050	0.0000
0.0060	0.0000
0.0070	0.0000
0.0080	0.0000
0.0090	0.0000
0.0100	0.0000
0.0110	0.0000
0.0120	0.0000
0.0130	0.0000
0.0140	0.0000
0.0150	0.0000
0.0160	0.0000
0.0170	0.0000
0.0180	0.0000
0.0190	0.0000
0.0200	0.0000
0.0210	0.0000
0.0220	0.0000
0.0230	0.0000
0.0240	0.0000
0.0250	0.0000
0.0260	0.0000
0.0270	0.0000
0.0280	0.0000
0.0290	0.0000
0.0300	0.0000
0.0310	0.0000
0.0320	0.0000
0.0330	0.0000
0.0340	0.0000
0.0350	0.0000
0.0360	0.0000
0.0370	0.0000
0.0380	0.0000
0.0390	0.0000
0.0400	0.0000
0.0410	0.0000
0.0420	0.0000
0.0430	0.0000
0.0440	0.0000
0.0450	0.0000
0.0460	0.0000
0.0470	0.0000
0.0480	0.0000
0.0490	0.0000
0.0501	0.0000
0.0511	0.0000
0.0521	0.0000
0.0531	0.0000
0.0541	0.0000
0.0551	0.0000
0.0561	0.0000
0.0571	0.0000
0.0581	0.0000
0.0591	0.0000
0.0601	0.0000
0.0611	0.0000
0.0621	0.0000
0.0631	0.0000
0.0641	0.0000
0.0651	0.0000
0.0661	0.0000
0.0671	0.0000
0.0681	0.0000
0.0691	0.0000
0.0701	0.0000
0.0711	0.0000
0.0721	0.0000
0.0731	0.0000
0.0741	0.0000
0.0751	0.0000
0.0761	0.0000
0.0771	0.0000
0.0781	0.0000
0.0791	0.0000
0.0801	0.0000
0.0811	0.0000
0.0821	0.0000
0.0831	0.0000
0.0841	0.0000
0.0851	0.0000
0.0861	0.0000
0.0871	0.0000
0.0881	0.0000
0.0891	0.0000
0.0901	0.0000
0.0911	0.0000
0.0921	0.0000
0.0931	0.0000
0.0941	0.0000
0.0951	0.0000
0.0961	0.0000
0.0971	0.0000
0.0981	0.0000
0.0991	0.0000
0.1001	0.0000
0.1011	0.0000
0.1021	0.0000
0.1031	0.0000
0.1041	0.0000
0.1051	0.0000
0.1061	0.0000
0.1071	0.0000
0.1081	0.0000
0.1091	0.0000
0.1101	0.0000
0.1111	0.0000
0.1121	0.0000
0.1131	0.0000
0.1141	0.0000
0.1151	0.0000
0.1161	0.0000
0.1171	0.0000
0.1181	0.0000
0.1191	0.0000
0.1201	0.0000
0.1211	0.0000
0.1221	0.0000
0.1231	0.0000
0.1241	0.0000
0.1251	0.0000
0.1261	0.0000
0.1271	0.0000
0.1281	0.0000
0.1291	0.0000
0.1301	0.0000
0.1311	0.0000
0.1321	0.0000
0.1331	0.0000
0.1341	0.0000
0.1351	0.0000
0.1361	0.0000
0.1371	0.0000
0.1381	0.0000
0.1391	0.0000
0.1401	0.0000
0.1411	0.0000
0.1421	0.0000
0.1431	0.0000
0.1441	0.0000
0.1451	0.0000
0.1461	0.0000
0.1471	0.0000
0.1481	0.0000
0.1491	0.0000
0.1502	0.0000
0.1512	0.0000
0.1522	0.0000
0.1532	0.0000
0.1542	0.0000
0.1552	0.0000
0.1562	0.0000
0.1572	0.0000
0.1582	0.0000
0.1592	0.0000
0.1602	0.0000
0.1612	0.0000
0.1622	0.0000
0.1632	0.0000
0.1642	0.0000
0.1652	0.0000
0.1662	0.0000
0.1672	0.0000
0.1682	0.0000
0.1692	0.0000
0.1702	0.0000
0.1712	0.0000
0.1722	0.0000
0.1732	0.0000
0.1742	0.0000
0.1752	0.0000
0.1762	0.0000
0.1772	0.0000
0.1782	0.0000
0.1792	0.0000
0.1802	0.0000
0.1812	0.0000
0.1822	0.0000
0.1832	0.0000
0.1842	0.0000
0.1852	0.0000
0.1862	0.0000
0.1872	0.0000
0.1882	0.0000
0.1892	0.0000
0.1902	0.0000
0.1912	0.0000
0.1922	0.0000
0.1932	0.0000
0.1942	0.0000
0.1952	0.0000
0.1962	0.0000
0.1972	0.0000
0.1982	0.0000
0.1992	0.0000
0.2002	0.0000
0.2012	0.0000
0.2022	0.0000
0.2032	0.0000
0.2042	0.0000
0.2052	0.0000
0.2062	0.0000
0.2072	0.0000
0.2082	0.0000
0.2092	0.0000
0.2102	0.0000
0.2112	0.0000
0.2122	0.0000
0.2132	0.0000
0.2142	0.0000
0.2152	0.0000
0.2162	0.0000
0.2172	0.0000
0.2182	0.0000
0.2192	0.0000
0.2202	0.0000
0.2212	0.0000
0.2222	0.0000
0.2232	0.0000
0.2242	0.0000
0.2252	0.0000
0.2262	0.0000
0.2272	0.0000
0.2282	0.0000
0.2292	0.0000
0.2302	0.0000
0.2312	0.0000
0.2322	0.0000
0.2332	0.0000
0.2342	0.0000
0.2352	0.0000
0.2362	0.0000
0.2372	0.0000
0.2382	0.0000
0.2392	0.0000
0.2402	0.0000
0.2412	0.0000
0.2422	0.0000
0.2432	0.0000
0.2442	0.0000
0.2452	0.0000
0.2462	0.0000
0.2472	0.0000
0.2482	0.0000
0.2492	0.0000
0.2503	0.0000
0.2513	0.0000
0.2523	0.0000
0.2533	0.0000
0.2543	0.0000
0.2553	0.0000
0.2563	0.0000
0.2573	0.0000
0.2583	0.0000
0.2593	0.0000
0.2603	0.0000
0.2613	0.0000
0.2623	0.0000
0.2633	0.0000
0.2643	0.0000
0.2653	0.0000
0.2663	0.0000
0.2673	0.0000
0.2683	0.0000
0.2693	0.0000
0.2703	0.0000
0.2713	0.0000
0.2723	0.0000
0.2733	0.0000
0.2743	0.0000
0.2753	0.0000
0.2763	0.0000
0.2773	0.0000
0.2783	0.0000
0.2793	0.0000
0.2803	0.0000
0.2813	0.0000
0.2823	0.0000
0.2833	0.0000
0.2843	0.0000
0.2853	0.0000
0.2863	0.0000
0.2873	0.0000
0.2883	0.0000
0.2893	0.0000
0.2903	0.0000
0.2913	0.0000
0.2923	0.0000
0.2933	0.0000
0.2943	0.0000
0.2953	0.0000
0.2963	0.0000
0.2973	0.0000
0.2983	0.0000
0.2993	0.0000
0.3003	0.0000
0.3013	0.0000
0.3023	0.0000
0.3033	0.0000
0.3043	0.0000
0.3053	0.0000
0.3063	0.0000
0.3073	0.0000
0.3083	0.0000
0.3093	0.0000
0.3103	0.0000
0.3113	0.0000
0.3123	0.0000
0.3133	0.0000
0.3143	0.0000
0.3153	0.0000
0.3163	0.0000
0.3173	0.0000
0.3183	0.0000
0.3193	0.0000
0.3203	0.0000
0.3213	0.0000
0.3223	0.0000
0.3233	0.0000
0.3243	0.0000
0.3253	0.0000
0.3263	0.0000
0.3273	0.0000
0.3283	0.0000
0.3293	0.0000
0.3303	0.0000
0.3313	0.0000
0.3323	0.0000
0.3333	0.0000
0.3343	0.0000
0.3353	0.0000
0.3363	0.0000
0.3373	0.0000
0.3383	0.0000
0.3393	0.0000
0.3403	0.0000
0.3413	0.0000
0.3423	0.0000
0.3433	0.0000
0.3443	0.0000
0.3453	0.0000
0.3463	0.0000
0.3473	0.0000
0.3483	0.0000
0.3493	0.0000
0.3504	0.0000
0.3514	0.0000
0.3524	0.0000
0.3534	0.0000
0.3544	0.0000
0.3554	0.0000
0.3564	0.0000
0.3574	0.0000
0.3584	0.0000
0.3594	0.0000
0.3604	0.0000
0.3614	0.0000
0.3624	0.0000
0.3634	0.0000
0.3644	0.0000
0.3654	0.0000
0.3664	0.0000
0.3674	0.0000
0.3684	0.0000
0.3694	0.0000
0.3704	0.0000
0.3714	0.0000
0.3724	0.0000
0.3734	0.0000
0.3744	0.0000
0.3754	0.0000
0.3764	0.0000
0.3774	0.0000
0.3784	0.0000
0.3794	0.0000
0.3804	0.0000
0.3814	0.0000
0.3824	0.0000
0.3834	0.0000
0.3844	0.0000
0.3854	0.0000
0.3864	0.0000
0.3874	0.0000
0.3884	0.0000
0.3894	0.0000
0.3904	0.0000
0.3914	0.0000
0.3924	0.0000
0.3934	0.0000
0.3944	0.0000
0.3954	0.0000
0.3964	0.0000
0.3974	0.0000
0.3984	0.0000
0.3994	0.0000
0.4004	0.0000
0.4014	0.0000
0.4024	0.0000
0.4034	0.0000
0.4044	0.0000
0.4054	0.0000
0.4064	0.0000
0.4074	0.0000
0.4084	0.0000
0.4094	0.0000
0.4104	0.0000
0.4114	0.0000
0.4124	0.0000
0.4134	0.0000
0.4144	0.0000
0.4154	0.0000
0.4164	0.0000
0.4174	0.0000
0.4184	0.0000
0.4194	0.0000
0.4204	0.0000
0.4214	0.0000
0.4224	0.0000
0.4234	0.0000
0.4244	0.0000
0.4254	0.0000
0.4264	0.0000
0.4274	0.0000
0.4284	0.0000
0.4294	0.0000
0.4304	0.0000
0.4314	0.0000
0.4324	0.0000
0.4334	0.0000
0.4344	0.0000
0.4354	0.0000
0.4364	0.0000
0.4374	0.0000
0.4384	0.0000
0.4394	0.0000
0.4404	0.0000
0.4414	0.0000
0.4424	0.0000
0.4434	0.0000
0.4444	0.0000
0.4454	0.0000
0.4464	0.0000
0.4474	0.0000
0.4484	0.0000
0.4494	0.0000
0.4505	0.0000
0.4515	0.0000
0.4525	0.0000
0.4535	0.0000
0.4545	0.0000
0.4555	0.0000
0.4565	0.0000
0.4575	0.0000
0.4585	0.0000
0.4595	0.0000
0.4605	0.0000
0.4615	0.0000
0.4625	0.0000
0.4635	0.0000
0.4645	0.0000
0.4655	0.0000
0.4665	0.0000
0.4675	0.0000
0.4685	0.0000
0.4695	0.0000
0.4705	0.0000
0.4715	0.0000
0.4725	0.0000
0.4735	0.0000
0.4745	0.0000
0.4755	0.0000
0.4765	0.0000
0.4775	0.0000
0.4785	0.0000
0.4795	0.0000
0.4805	0.0000
0.4815	0.0000
0.4825	0.0000
0.4835	0.0000
0.4845	0.0000
0.4855	0.0000
0.4865	0.0000
0.4875	0.0000
0.4885	0.0000
0.4895	0.0000
0.4905	0.0000
0.4915	0.0000
0.4925	0.0000
0.4935	0.0000
0.4945	0.0000
0.4955	0.0000
0.4965	0.0000
0.4975	0.0000
0.4985	0.0000
0.4995	0.0000
0.5005	0.0000
0.5015	0.0000
0.5025	0.0000
0.5035	0.0000
0.5045	0.0000
0.5055	0.0000
0.5065	0.0000
0.5075	0.0000
0.5085	0.0000
0.5095	0.0000
0.5105	0.0000
0.5115	0.0000
0.5125	0.0000
0.5135	0.0000
0.5145	0.0000
0.5155	0.0000
0.5165	0.0000
0.5175	0.0000
0.5185	0.0000
0.5195	0.0000
0.5205	0.0000
0.5215	0.0000
0.5225	0.0000
0.5235	0.0000
0.5245	0.0000
0.5255	0.0000
0.5265	0.0000
0.5275	0.0000
0.5285	0.0000
0.5295	0.0000
0.5305	0.0000
0.5315	0.0000
0.5325	0.0000
0.5335	0.0000
0.5345	0.0000
0.5355	0.0000
0.5365	0.0000
0.5375	0.0000
0.5385	0.0000
0.5395	0.0000
0.5405	0.0000
0.5415	0.0000
0.5425	0.0000
0.5435	0.0000
0.5445	0.0000
0.5455	0.0000
0.5465	0.0000
0.5475	0.0000
0.5485	0.0000
0.5495	0.0000
0.5506	0.0000
0.5516	0.0000
0.5526	0.0000
0.5536	0.0000
0.5546	0.0000
0.5556	0.0000
0.5566	0.0000
0.5576	0.0000
0.5586	0.0000
0.5596	0.0000
0.5606	0.0000
0.5616	0.0000
0.5626	0.0000
0.5636	0.0000
0.5646	0.0000
0.5656	0.0000
0.5666	0.0000
0.5676	0.0000
0.5686	0.0000
0.5696	0.0000
0.5706	0.0000
0.5716	0.0000
0.5726	0.0000
0.5736	0.0000
0.5746	0.0000
0.5756	0.0000
0.5766	0.0000
0.5776	0.0000
0.5786	0.0000
0.5796	0.0000
0.5806	0.0000
0.5816	0.0000
0.5826	0.0000
0.5836	0.0000
0.5846	0.0000
0.5856	0.0000
0.5866	0.0000
0.5876	0.0000
0.5886	0.0000
0.5896	0.0000
0.5906	0.0000
0.5916	0.0000
0.5926	0.0000
0.5936	0.0000
0.5946	0.0000
0.5956	0.0000
0.5966	0.0000
0.5976	0.0000
0.5986	0.0000
0.5996	0.0000
0.6006	0.0000
0.6016	0.0000
0.6026	0.0000
0.6036	0.0000
0.6046	0.0000
0.6056	0.0000
0.6066	0.0000
0.6076	0.0000
0.6086	0.0000
0.6096	0.0000
0.6106	0.0000
0.6116	0.0000
0.6126	0.0000
0.6136	0.0000
0.6146	0.0000
0.6156	0.0000
0.6166	0.0000
0.6176	0.0000
0.6186	0.0000
0.6196	0.0000
0.6206	0.0000
0.6216	0.0000
0.6226	0.0000
0.6236	0.0000
0.6246	0.0000
0.6256	0.0000
0.6266	0.0000
0.6276	0.0000
0.6286	0.0000
0.6296	0.0000
0.6306	0.0000
0.6316	0.0000
0.6326	0.0000
0.6336	0.0000
0.6346	0.0000
0.6356	0.0000
0.6366	0.0000
0.6376	0.0000
0.6386	0.0000
0.6396	0.0000
0.6406	0.0000
0.6416	0.0000
0.6426	0.0000
0.6436	0.0000
0.6446	0.0000
0.6456	0.0000
0.6466	0.0000
0.6476	0.0000
0.6486	0.0000
0.6496	0.0000
0.6507	0.0000
0.6517	0.0000
0.6527	0.0000
0.6537	0.0000
0.6547	0.0000
0.6557	0.0000
0.6567	0.0000
0.6577	0.0000
0.6587	0.0000
0.6597	0.0000
0.6607	0.0000
0.6617	0.0000
0.6627	0.0000
0.6637	0.0000
0.6647	0.0000
0.6657	0.0000
0.6667	0.0000
0.6677	0.0000
0.6687	0.0000
0.6697	0.0000
0.6707	0.0000
0.6717	0.0000
0.6727	0.0000
0.6737	0.0000
0.6747	0.0000
0.6757	0.0000
0.6767	0.0000
0.6777	0.0000
0.6787	0.0000
0.6797	0.0000
0.6807	0.0000
0.6817	0.0000
0.6827	0.0000
0.6837	0.0000
0.6847	0.0000
0.6857	0.0000
0.6867	0.0000
0.6877	0.0000
0.6887	0.0000
0.6897	0.0000
0.6907	0.0000
0.6917	0.0000
0.6927	0.0000
0.6937	0.0000
0.6947	0.0000
0.6957	0.0000
0.6967	0.0000
0.6977	0.0000
0.6987	0.0000
0.6997	0.0000
0.7007	0.0000
0.7017	0.0000
0.7027	0.0000
0.7037	0.0000
0.7047	0.0000
0.7057	0.0000
0.7067	0.0000
0.7077	0.0000
0.7087	0.0000
0.7097	0.0000
0.7107	0.0000
0.7117	0.0000
0.7127	0.0000
0.7137	0.0000
0.7147	0.0000
0.7157	0.0000
0.7167	0.0000
0.7177	0.0000
0.7187	0.0000
0.7197	0.0000
0.7207	0.0000
0.7217	0.0000
0.7227	0.0000
0.7237	0.0000
0.7247	0.0000
0.7257	0.0000
0.7267	0.0000
0.7277	0.0000
0.7287	0.0000
0.7297	0.0000
0.7307	0.0000
0.7317	0.0000
0.7327	0.0000
0.7337	0.0000
0.7347	0.0000
0.7357	0.0000
0.7367	0.0000
0.7377	0.0000
0.7387	0.0000
0.7397	0.0000
0.7407	0.0000
0.7417	0.0000
0.7427	0.0000
0.7437	0.0000
0.7447	0.0000
0.7457	0.0000
0.7467	0.0000
0.7477	0.0000
0.7487	0.0000
0.7497	0.0000
0.7508	0.0000
0.7518	0.0000
0.7528	0.0000
0.7538	0.0000
0.7548	0.0000
0.7558	0.0000
0.7568	0.0000
0.7578	0.0000
0.7588	0.0000
0.7598	0.0000
0.7608	0.0000
0.7618	0.0000
0.7628	0.0000
0.7638	0.0000
0.7648	0.0000
0.7658	0.0000
0.7668	0.0000
0.7678	0.0000
0.7688	0.0000
0.7698	0.0000
0.7708	0.0000
0.7718	0.0000
0.7728	0.0000
0.7738	0.0000
0.7748	0.0000
0.7758	0.0000
0.7768	0.0000
0.7778	0.0000
0.7788	0.0000
0.7798	0.0000
0.7808	0.0000
0.7818	0.0000
0.7828	0.0000
0.7838	0.0000
0.7848	0.0000
0.7858	0.0000
0.7868	0.0000
0.7878	0.0000
0.7888	0.0000
0.7898	0.0000
0.7908	0.0000
0.7918	0.0000
0.7928	0.0000
0.7938	0.0000
0.7948	0.0000
0.7958	0.0000
0.7968	0.0000
0.7978	0.0000
0.7988	0.0000
0.7998	0.0000
0.8008	0.0000
0.8018	0.0000
0.8028	0.0000
0.8038	0.0000
0.8048	0.0000
0.8058	0.0000
0.8068	0.0000
0.8078	0.0000
0.8088	0.0000
0.8098	0.0000
0.8108	0.0000
0.8118	0.0000
0.8128	0.0000
0.8138	0.0000
0.8148	0.0000
0.8158	0.0000
0.8168	0.0000
0.8178	0.0000
0.8188	0.0000
0.8198	0.0000
0.8208	0.0000
0.8218	0.0000
0.8228	0.0000
0.8238	0.0000
0.8248	0.0000
0.8258	0.0000
0.8268	0.0000
0.8278	0.0000
0.8288	0.0000
0.8298	0.0000
0.8308	0.0000
0.8318	0.0000
0.8328	0.0000
0.8338	0.0000
0.8348	0.0000
0.8358	0.0000
0.8368	0.0000
0.8378	0.0000
0.8388	0.0000
0.8398	0.0000
0.8408	0.0000
0.8418	0.0000
0.8428	0.0000
0.8438	0.0000
0.8448	0.0000
0.8458	0.0000
0.8468	0.0000
0.8478	0.0000
0.8488	0.0000
0.8498	0.0000
0.8509	0.0000
0.8519	0.0000
0.8529	0.0000
0.8539	0.0000
0.8549	0.0000
0.8559	0.0000
0.8569	0.0000
0.8579	0.0000
0.8589	0.0000
0.8599	0.0000
0.8609	0.0000
0.8619	0.0000
0.8629	0.0000
0.8639	0.0000
0.8649	0.0000
0.8659	0.0000
0.8669	0.0000
0.8679	0.0000
0.8689	0.0000
0.8699	0.0000
0.8709	0.0000
0.8719	0.0000
0.8729	0.0000
0.8739	0.0000
0.8749	0.0000
0.8759	0.0000
0.8769	0.0000
0.8779	0.0000
0.8789	0.0000
0.8799	0.0000
0.8809	0.0000
0.8819	0.0000
0.8829	0.0000
0.8839	0.0000
0.8849	0.0000
0.8859	0.0000
0.8869	0.0000
0.8879	0.0000
0.8889	0.0000
0.8899	0.0000
0.8909	0.0000
0.8919	0.0000
0.8929	0.0000
0.8939	0.0000
0.8949	0.0000
0.8959	0.0000
0.8969	0.0000
0.8979	0.0000
0.8989	0.0000
0.8999	0.0000
0.9009	0.0000
0.9019	0.0000
0.9029	0.0000
0.9039	0.0000
0.9049	0.0000
0.9059	0.0000
0.9069	0.0000
0.9079	0.0000
0.9089	0.0000
0.9099	0.0000
0.9109	0.0000
0.9119	0.0000
0.9129	0.0000
0.9139	0.0000
0.9149	0.0000
0.9159	0.0000
0.9169	0.0000
0.9179	0.0000
0.9189	0.0000
0.9199	0.0000
0.9209	0.0000
0.9219	0.0000
0.9229	0.0000
0.9239	0.0000
0.9249	0.0000
0.9259	0.0000
0.9269	0.0000
0.9279	0.0000
0.9289	0.0000
0.9299	0.0000
0.9309	0.0000
0.9319	0.0000
0.9329	0.0000
0.9339	0.0000
0.9349	0.0000
0.9359	0.0000
0.9369	0.0000
0.9379	0.0000
0.9389	0.0000
0.9399	0.0000
0.9409	0.0000
0.9419	0.0000
0.9429	0.0000
0.9439	0.0000
0.9449	0.0000
0.9459	0.0000
0.9469	0.0000
0.9479	0.0000
0.9489	0.0000
0.9499	0.0000
0.9510	0.0000
0.9520	0.0000
0.9530	0.0000
0.9540	0.0000
0.9550	0.0000
0.9560	0.0000
0.9570	0.0000
0.9580	0.0000
0.9590	0.0000
0.9600	0.0000
0.9610	0.0000
0.9620	0.0000
0.9630	0.0000
0.9640	0.0000
0.9650	0.0000
0.9660	0.0000
0.9670	0.0000
0.9680	0.0000
0.9690	0.0000
0.9700	0.0000
0.9710	0.0000
0.9720	0.0000
0.9730	0.0000
0.9740	0.0000
0.9750	0.0000
0.9760	0.0000
0.9770	0.0000
0.9780	0.0000
0.9790	0.0000
0.9800	0.0000
0.9810	0.0000
0.9820	0.0000
0.9830	0.0000
0.9840	0.0000
0.9850	0.0000
0.9860	0.0000
0.9870	0.0000
0.9880	0.0000
0.9890	0.0000
0.9900	0.0000
0.9910	0.0000
0.9920	0.0000
0.9930	0.0000
0.9940	0.0000
0.9950	0.0000
0.9960	0.0000
0.9970	0.0000
0.9980	0.0000
0.9990	0.0000
1.0000	0.0000


==> image/tikz/data/bgk1D1D_epsi124-15.tsv <==
0.0000	0.0000
0.0100	0.0000
0.0200	0.0000
0.0300	0.0000
0.0400	0.0000
0.0500	0.0000
0.0600	0.0000
0.0700	0.0001
0.0800	0.0001
0.0900	0.0002
0.1000	0.0004
0.1100	0.0006
0.1200	0.0010
0.1300	0.0015
0.1400	0.0023
0.1500	0.0033
0.1600	0.0047
0.1700	0.0063
0.1800	0.0082
0.1900	0.0102
0.2000	0.0124
0.2100	0.0146
0.2200	0.0167
0.2300	0.0187
0.2400	0.0204
0.2500	0.0217
0.2600	0.0228
0.2700	0.0235
0.2800	0.0239
0.2900	0.0239
0.3000	0.0237
0.3100	0.0233
0.3200	0.0226
0.3300	0.0218
0.3400	0.0208
0.3500	0.0197
0.3600	0.0186
0.3700	0.0173
0.3800	0.0161
0.3900	0.0148
0.4000	0.0135
0.4100	0.0122
0.4200	0.0110
0.4300	0.0097
0.4400	0.0084
0.4500	0.0072
0.4600	0.0060
0.4700	0.0047
0.4800	0.0036
0.4900	0.0025
0.5000	0.0014
0.5100	0.0004
0.5200	-0.0007
0.5300	-0.0018
0.5400	-0.0032
0.5500	-0.0049
0.5600	-0.0069
0.5700	-0.0092
0.5800	-0.0118
0.5900	-0.0142
0.6000	-0.0163
0.6100	-0.0176
0.6200	-0.0179
0.6300	-0.0172
0.6400	-0.0155
0.6500	-0.0133
0.6600	-0.0107
0.6700	-0.0081
0.6800	-0.0058
0.6900	-0.0037
0.7000	-0.0018
0.7100	-0.0002
0.7200	0.0015
0.7300	0.0034
0.7400	0.0058
0.7500	0.0091
0.7600	0.0138
0.7700	0.0209
0.7800	0.0294
0.7900	0.0311
0.8000	0.0195
0.8100	0.0087
0.8200	0.0036
0.8300	0.0016
0.8400	0.0008
0.8500	0.0005
0.8600	0.0003
0.8700	0.0002
0.8800	0.0001
0.8900	0.0001
0.9000	0.0000
0.9100	0.0000
0.9200	0.0000
0.9300	0.0000
0.9400	0.0000
0.9500	0.0000
0.9600	0.0000
0.9700	0.0000
0.9800	0.0000
0.9900	0.0000
1.0000	0.0000


==> image/tikz/data/bgk1D1D_epsi124-16.tsv <==
0.0000	-0.0000
0.0100	-0.0000
0.0200	0.0000
0.0300	0.0000
0.0400	0.0000
0.0500	-0.0000
0.0600	-0.0000
0.0700	-0.0000
0.0800	0.0000
0.0900	0.0000
0.1000	-0.0000
0.1100	-0.0000
0.1200	-0.0000
0.1300	0.0000
0.1400	0.0000
0.1500	0.0000
0.1600	-0.0000
0.1700	-0.0000
0.1800	-0.0000
0.1900	0.0000
0.2000	0.0000
0.2100	0.0000
0.2200	-0.0000
0.2300	-0.0000
0.2400	-0.0001
0.2500	-0.0001
0.2600	-0.0001
0.2700	-0.0001
0.2800	-0.0001
0.2900	-0.0001
0.3000	-0.0001
0.3100	-0.0000
0.3200	-0.0000
0.3300	-0.0000
0.3400	-0.0000
0.3500	-0.0000
0.3600	-0.0000
0.3700	-0.0000
0.3800	-0.0000
0.3900	-0.0000
0.4000	-0.0000
0.4100	-0.0000
0.4200	0.0000
0.4300	0.0000
0.4400	0.0000
0.4500	0.0000
0.4600	0.0000
0.4700	0.0000
0.4800	0.0000
0.4900	-0.0000
0.5000	-0.0000
0.5100	0.0000
0.5200	0.0000
0.5300	-0.0000
0.5400	-0.0000
0.5500	-0.0000
0.5600	-0.0000
0.5700	-0.0000
0.5800	-0.0000
0.5900	-0.0000
0.6000	-0.0000
0.6100	-0.0001
0.6200	-0.0000
0.6300	-0.0000
0.6400	-0.0000
0.6500	0.0000
0.6600	0.0000
0.6700	0.0000
0.6800	-0.0000
0.6900	0.0000
0.7000	0.0000
0.7100	0.0000
0.7200	0.0000
0.7300	-0.0000
0.7400	-0.0000
0.7500	-0.0000
0.7600	0.0000
0.7700	0.0004
0.7800	0.0048
0.7900	0.0012
0.8000	0.0000
0.8100	0.0000
0.8200	-0.0000
0.8300	0.0000
0.8400	0.0000
0.8500	0.0000
0.8600	-0.0000
0.8700	0.0000
0.8800	0.0000
0.8900	-0.0000
0.9000	-0.0000
0.9100	0.0000
0.9200	0.0000
0.9300	-0.0000
0.9400	0.0000
0.9500	0.0000
0.9600	-0.0000
0.9700	-0.0000
0.9800	0.0000
0.9900	-0.0000
1.0000	-0.0000


==> image/tikz/data/bgk1D1D_epsi124-2.tsv <==
0.0000	1.0000
0.0010	1.0000
0.0020	1.0000
0.0030	1.0000
0.0040	1.0000
0.0050	1.0000
0.0060	1.0000
0.0070	1.0000
0.0080	1.0000
0.0090	1.0000
0.0100	1.0000
0.0110	1.0000
0.0120	1.0000
0.0130	1.0000
0.0140	1.0000
0.0150	1.0000
0.0160	1.0000
0.0170	1.0000
0.0180	1.0000
0.0190	1.0000
0.0200	1.0000
0.0210	1.0000
0.0220	1.0000
0.0230	1.0000
0.0240	1.0000
0.0250	1.0000
0.0260	1.0000
0.0270	1.0000
0.0280	1.0000
0.0290	1.0000
0.0300	1.0000
0.0310	1.0000
0.0320	1.0000
0.0330	1.0000
0.0340	1.0000
0.0350	1.0000
0.0360	1.0000
0.0370	1.0000
0.0380	1.0000
0.0390	1.0000
0.0400	1.0000
0.0410	1.0000
0.0420	1.0000
0.0430	1.0000
0.0440	1.0000
0.0450	1.0000
0.0460	1.0000
0.0470	1.0000
0.0480	1.0000
0.0490	1.0000
0.0501	1.0000
0.0511	1.0000
0.0521	1.0000
0.0531	1.0000
0.0541	1.0000
0.0551	1.0000
0.0561	1.0000
0.0571	1.0000
0.0581	1.0000
0.0591	1.0000
0.0601	1.0000
0.0611	1.0000
0.0621	1.0000
0.0631	1.0000
0.0641	1.0000
0.0651	1.0000
0.0661	1.0000
0.0671	1.0000
0.0681	1.0000
0.0691	1.0000
0.0701	1.0000
0.0711	1.0000
0.0721	1.0000
0.0731	1.0000
0.0741	1.0000
0.0751	1.0000
0.0761	1.0000
0.0771	1.0000
0.0781	1.0000
0.0791	1.0000
0.0801	1.0000
0.0811	1.0000
0.0821	1.0000
0.0831	1.0000
0.0841	1.0000
0.0851	1.0000
0.0861	1.0000
0.0871	1.0000
0.0881	1.0000
0.0891	1.0000
0.0901	1.0000
0.0911	1.0000
0.0921	1.0000
0.0931	1.0000
0.0941	1.0000
0.0951	1.0000
0.0961	1.0000
0.0971	1.0000
0.0981	1.0000
0.0991	1.0000
0.1001	1.0000
0.1011	1.0000
0.1021	1.0000
0.1031	1.0000
0.1041	1.0000
0.1051	1.0000
0.1061	1.0000
0.1071	1.0000
0.1081	1.0000
0.1091	1.0000
0.1101	1.0000
0.1111	1.0000
0.1121	1.0000
0.1131	1.0000
0.1141	1.0000
0.1151	1.0000
0.1161	1.0000
0.1171	1.0000
0.1181	1.0000
0.1191	1.0000
0.1201	1.0000
0.1211	1.0000
0.1221	1.0000
0.1231	1.0000
0.1241	1.0000
0.1251	1.0000
0.1261	1.0000
0.1271	1.0000
0.1281	1.0000
0.1291	1.0000
0.1301	1.0000
0.1311	1.0000
0.1321	1.0000
0.1331	1.0000
0.1341	1.0000
0.1351	1.0000
0.1361	1.0000
0.1371	1.0000
0.1381	1.0000
0.1391	1.0000
0.1401	1.0000
0.1411	1.0000
0.1421	1.0000
0.1431	1.0000
0.1441	1.0000
0.1451	1.0000
0.1461	1.0000
0.1471	1.0000
0.1481	1.0000
0.1491	1.0000
0.1502	1.0000
0.1512	1.0000
0.1522	1.0000
0.1532	1.0000
0.1542	1.0000
0.1552	1.0000
0.1562	1.0000
0.1572	1.0000
0.1582	1.0000
0.1592	1.0000
0.1602	1.0000
0.1612	1.0000
0.1622	1.0000
0.1632	1.0000
0.1642	1.0000
0.1652	1.0000
0.1662	1.0000
0.1672	1.0000
0.1682	1.0000
0.1692	1.0000
0.1702	1.0000
0.1712	1.0000
0.1722	1.0000
0.1732	1.0000
0.1742	1.0000
0.1752	1.0000
0.1762	1.0000
0.1772	1.0000
0.1782	1.0000
0.1792	1.0000
0.1802	1.0000
0.1812	1.0000
0.1822	1.0000
0.1832	1.0000
0.1842	1.0000
0.1852	1.0000
0.1862	1.0000
0.1872	1.0000
0.1882	1.0000
0.1892	1.0000
0.1902	1.0000
0.1912	1.0000
0.1922	1.0000
0.1932	1.0000
0.1942	1.0000
0.1952	1.0000
0.1962	1.0000
0.1972	1.0000
0.1982	1.0000
0.1992	1.0000
0.2002	1.0000
0.2012	1.0000
0.2022	1.0000
0.2032	1.0000
0.2042	1.0000
0.2052	1.0000
0.2062	1.0000
0.2072	1.0000
0.2082	1.0000
0.2092	1.0000
0.2102	1.0000
0.2112	1.0000
0.2122	1.0000
0.2132	1.0000
0.2142	1.0000
0.2152	1.0000
0.2162	1.0000
0.2172	1.0000
0.2182	1.0000
0.2192	1.0000
0.2202	1.0000
0.2212	1.0000
0.2222	1.0000
0.2232	1.0000
0.2242	1.0000
0.2252	1.0000
0.2262	1.0000
0.2272	1.0000
0.2282	1.0000
0.2292	1.0000
0.2302	1.0000
0.2312	1.0000
0.2322	1.0000
0.2332	1.0000
0.2342	1.0000
0.2352	1.0000
0.2362	1.0000
0.2372	1.0000
0.2382	1.0000
0.2392	1.0000
0.2402	0.9999
0.2412	0.9980
0.2422	0.9961
0.2432	0.9941
0.2442	0.9922
0.2452	0.9903
0.2462	0.9883
0.2472	0.9864
0.2482	0.9845
0.2492	0.9826
0.2503	0.9806
0.2513	0.9787
0.2523	0.9768
0.2533	0.9749
0.2543	0.9729
0.2553	0.9710
0.2563	0.9691
0.2573	0.9672
0.2583	0.9652
0.2593	0.9633
0.2603	0.9614
0.2613	0.9595
0.2623	0.9575
0.2633	0.9556
0.2643	0.9537
0.2653	0.9517
0.2663	0.9498
0.2673	0.9479
0.2683	0.9460
0.2693	0.9440
0.2703	0.9421
0.2713	0.9402
0.2723	0.9383
0.2733	0.9363
0.2743	0.9344
0.2753	0.9325
0.2763	0.9306
0.2773	0.9286
0.2783	0.9267
0.2793	0.9248
0.2803	0.9229
0.2813	0.9209
0.2823	0.9190
0.2833	0.9171
0.2843	0.9151
0.2853	0.9132
0.2863	0.9113
0.2873	0.9094
0.2883	0.9074
0.2893	0.9055
0.2903	0.9036
0.2913	0.9017
0.2923	0.8997
0.2933	0.8978
0.2943	0.8959
0.2953	0.8940
0.2963	0.8920
0.2973	0.8901
0.2983	0.8882
0.2993	0.8862
0.3003	0.8843
0.3013	0.8824
0.3023	0.8805
0.3033	0.8785
0.3043	0.8766
0.3053	0.8747
0.3063	0.8728
0.3073	0.8708
0.3083	0.8689
0.3093	0.8670
0.3103	0.8651
0.3113	0.8631
0.3123	0.8612
0.3133	0.8593
0.3143	0.8574
0.3153	0.8554
0.3163	0.8535
0.3173	0.8516
0.3183	0.8496
0.3193	0.8477
0.3203	0.8458
0.3213	0.8439
0.3223	0.8419
0.3233	0.8400
0.3243	0.8381
0.3253	0.8362
0.3263	0.8342
0.3273	0.8323
0.3283	0.8304
0.3293	0.8285
0.3303	0.8265
0.3313	0.8246
0.3323	0.8227
0.3333	0.8208
0.3343	0.8188
0.3353	0.8169
0.3363	0.8150
0.3373	0.8130
0.3383	0.8111
0.3393	0.8092
0.3403	0.8073
0.3413	0.8053
0.3423	0.8034
0.3433	0.8015
0.3443	0.7996
0.3453	0.7976
0.3463	0.7957
0.3473	0.7938
0.3483	0.7919
0.3493	0.7899
0.3504	0.7880
0.3514	0.7861
0.3524	0.7841
0.3534	0.7822
0.3544	0.7803
0.3554	0.7784
0.3564	0.7764
0.3574	0.7745
0.3584	0.7726
0.3594	0.7707
0.3604	0.7687
0.3614	0.7668
0.3624	0.7649
0.3634	0.7630
0.3644	0.7610
0.3654	0.7591
0.3664	0.7572
0.3674	0.7553
0.3684	0.7533
0.3694	0.7514
0.3704	0.7495
0.3714	0.7475
0.3724	0.7456
0.3734	0.7437
0.3744	0.7418
0.3754	0.7398
0.3764	0.7379
0.3774	0.7360
0.3784	0.7341
0.3794	0.7321
0.3804	0.7302
0.3814	0.7283
0.3824	0.7264
0.3834	0.7244
0.3844	0.7225
0.3854	0.7206
0.3864	0.7186
0.3874	0.7167
0.3884	0.7148
0.3894	0.7129
0.3904	0.7109
0.3914	0.7090
0.3924	0.7071
0.3934	0.7052
0.3944	0.7032
0.3954	0.7013
0.3964	0.6994
0.3974	0.6975
0.3984	0.6955
0.3994	0.6936
0.4004	0.6917
0.4014	0.6898
0.4024	0.6878
0.4034	0.6859
0.4044	0.6840
0.4054	0.6820
0.4064	0.6801
0.4074	0.6782
0.4084	0.6763
0.4094	0.6743
0.4104	0.6724
0.4114	0.6705
0.4124	0.6686
0.4134	0.6666
0.4144	0.6647
0.4154	0.6628
0.4164	0.6609
0.4174	0.6589
0.4184	0.6570
0.4194	0.6551
0.4204	0.6532
0.4214	0.6512
0.4224	0.6493
0.4234	0.6474
0.4244	0.6454
0.4254	0.6435
0.4264	0.6416
0.4274	0.6397
0.4284	0.6377
0.4294	0.6358
0.4304	0.6339
0.4314	0.6320
0.4324	0.6300
0.4334	0.6281
0.4344	0.6262
0.4354	0.6243
0.4364	0.6223
0.4374	0.6204
0.4384	0.6185
0.4394	0.6165
0.4404	0.6146
0.4414	0.6127
0.4424	0.6108
0.4434	0.6088
0.4444	0.6069
0.4454	0.6050
0.4464	0.6031
0.4474	0.6011
0.4484	0.5992
0.4494	0.5973
0.4505	0.5954
0.4515	0.5934
0.4525	0.5915
0.4535	0.5896
0.4545	0.5877
0.4555	0.5857
0.4565	0.5838
0.4575	0.5831
0.4585	0.5831
0.4595	0.5831
0.4605	0.5831
0.4615	0.5831
0.4625	0.5831
0.4635	0.5831
0.4645	0.5831
0.4655	0.5831
0.4665	0.5831
0.4675	0.5831
0.4685	0.5831
0.4695	0.5831
0.4705	0.5831
0.4715	0.5831
0.4725	0.5831
0.4735	0.5831
0.4745	0.5831
0.4755	0.5831
0.4765	0.5831
0.4775	0.5831
0.4785	0.5831
0.4795	0.5831
0.4805	0.5831
0.4815	0.5831
0.4825	0.5831
0.4835	0.5831
0.4845	0.5831
0.4855	0.5831
0.4865	0.5831
0.4875	0.5831
0.4885	0.5831
0.4895	0.5831
0.4905	0.5831
0.4915	0.5831
0.4925	0.5831
0.4935	0.5831
0.4945	0.5831
0.4955	0.5831
0.4965	0.5831
0.4975	0.5831
0.4985	0.5831
0.4995	0.5831
0.5005	0.5831
0.5015	0.5831
0.5025	0.5831
0.5035	0.5831
0.5045	0.5831
0.5055	0.5831
0.5065	0.5831
0.5075	0.5831
0.5085	0.5831
0.5095	0.5831
0.5105	0.5831
0.5115	0.5831
0.5125	0.5831
0.5135	0.5831
0.5145	0.5831
0.5155	0.5831
0.5165	0.5831
0.5175	0.5831
0.5185	0.5831
0.5195	0.5831
0.5205	0.5831
0.5215	0.5831
0.5225	0.5831
0.5235	0.5831
0.5245	0.5831
0.5255	0.5831
0.5265	0.5831
0.5275	0.5831
0.5285	0.5831
0.5295	0.5831
0.5305	0.5831
0.5315	0.5831
0.5325	0.5831
0.5335	0.5831
0.5345	0.5831
0.5355	0.5831
0.5365	0.5831
0.5375	0.5831
0.5385	0.5831
0.5395	0.5831
0.5405	0.5831
0.5415	0.5831
0.5425	0.5831
0.5435	0.5831
0.5445	0.5831
0.5455	0.5831
0.5465	0.5831
0.5475	0.5831
0.5485	0.5831
0.5495	0.5831
0.5506	0.5831
0.5516	0.5831
0.5526	0.5831
0.5536	0.5831
0.5546	0.5831
0.5556	0.5831
0.5566	0.5831
0.5576	0.5831
0.5586	0.5831
0.5596	0.5831
0.5606	0.5831
0.5616	0.5831
0.5626	0.5831
0.5636	0.5831
0.5646	0.5831
0.5656	0.5831
0.5666	0.5831
0.5676	0.5831
0.5686	0.5831
0.5696	0.5831
0.5706	0.5831
0.5716	0.5831
0.5726	0.5831
0.5736	0.5831
0.5746	0.5831
0.5756	0.5831
0.5766	0.5831
0.5776	0.5831
0.5786	0.5831
0.5796	0.5831
0.5806	0.5831
0.5816	0.5831
0.5826	0.5831
0.5836	0.5831
0.5846	0.5831
0.5856	0.5831
0.5866	0.5831
0.5876	0.5831
0.5886	0.5831
0.5896	0.5831
0.5906	0.5831
0.5916	0.5831
0.5926	0.5831
0.5936	0.5831
0.5946	0.5831
0.5956	0.5831
0.5966	0.5831
0.5976	0.5831
0.5986	0.5831
0.5996	0.5831
0.6006	0.5831
0.6016	0.5831
0.6026	0.5831
0.6036	0.5831
0.6046	0.5831
0.6056	0.5831
0.6066	0.5831
0.6076	0.5831
0.6086	0.2051
0.6096	0.2051
0.6106	0.2051
0.6116	0.2051
0.6126	0.2051
0.6136	0.2051
0.6146	0.2051
0.6156	0.2051
0.6166	0.2051
0.6176	0.2051
0.6186	0.2051
0.6196	0.2051
0.6206	0.2051
0.6216	0.2051
0.6226	0.2051
0.6236	0.2051
0.6246	0.2051
0.6256	0.2051
0.6266	0.2051
0.6276	0.2051
0.6286	0.2051
0.6296	0.2051
0.6306	0.2051
0.6316	0.2051
0.6326	0.2051
0.6336	0.2051
0.6346	0.2051
0.6356	0.2051
0.6366	0.2051
0.6376	0.2051
0.6386	0.2051
0.6396	0.2051
0.6406	0.2051
0.6416	0.2051
0.6426	0.2051
0.6436	0.2051
0.6446	0.2051
0.6456	0.2051
0.6466	0.2051
0.6476	0.2051
0.6486	0.2051
0.6496	0.2051
0.6507	0.2051
0.6517	0.2051
0.6527	0.2051
0.6537	0.2051
0.6547	0.2051
0.6557	0.2051
0.6567	0.2051
0.6577	0.2051
0.6587	0.2051
0.6597	0.2051
0.6607	0.2051
0.6617	0.2051
0.6627	0.2051
0.6637	0.2051
0.6647	0.2051
0.6657	0.2051
0.6667	0.2051
0.6677	0.2051
0.6687	0.2051
0.6697	0.2051
0.6707	0.2051
0.6717	0.2051
0.6727	0.2051
0.6737	0.2051
0.6747	0.2051
0.6757	0.2051
0.6767	0.2051
0.6777	0.2051
0.6787	0.2051
0.6797	0.2051
0.6807	0.2051
0.6817	0.2051
0.6827	0.2051
0.6837	0.2051
0.6847	0.2051
0.6857	0.2051
0.6867	0.2051
0.6877	0.2051
0.6887	0.2051
0.6897	0.2051
0.6907	0.2051
0.6917	0.2051
0.6927	0.2051
0.6937	0.2051
0.6947	0.2051
0.6957	0.2051
0.6967	0.2051
0.6977	0.2051
0.6987	0.2051
0.6997	0.2051
0.7007	0.2051
0.7017	0.2051
0.7027	0.2051
0.7037	0.2051
0.7047	0.2051
0.7057	0.2051
0.7067	0.2051
0.7077	0.2051
0.7087	0.2051
0.7097	0.2051
0.7107	0.2051
0.7117	0.2051
0.7127	0.2051
0.7137	0.2051
0.7147	0.2051
0.7157	0.2051
0.7167	0.2051
0.7177	0.2051
0.7187	0.2051
0.7197	0.2051
0.7207	0.2051
0.7217	0.2051
0.7227	0.2051
0.7237	0.2051
0.7247	0.2051
0.7257	0.2051
0.7267	0.2051
0.7277	0.2051
0.7287	0.2051
0.7297	0.2051
0.7307	0.2051
0.7317	0.2051
0.7327	0.2051
0.7337	0.2051
0.7347	0.2051
0.7357	0.2051
0.7367	0.2051
0.7377	0.2051
0.7387	0.2051
0.7397	0.2051
0.7407	0.2051
0.7417	0.2051
0.7427	0.2051
0.7437	0.2051
0.7447	0.2051
0.7457	0.2051
0.7467	0.2051
0.7477	0.2051
0.7487	0.2051
0.7497	0.2051
0.7508	0.2051
0.7518	0.2051
0.7528	0.2051
0.7538	0.2051
0.7548	0.2051
0.7558	0.2051
0.7568	0.2051
0.7578	0.2051
0.7588	0.2051
0.7598	0.2051
0.7608	0.2051
0.7618	0.2051
0.7628	0.2051
0.7638	0.2051
0.7648	0.2051
0.7658	0.2051
0.7668	0.2051
0.7678	0.2051
0.7688	0.2051
0.7698	0.2051
0.7708	0.2051
0.7718	0.2051
0.7728	0.2051
0.7738	0.2051
0.7748	0.2051
0.7758	0.2051
0.7768	0.2051
0.7778	0.1250
0.7788	0.1250
0.7798	0.1250
0.7808	0.1250
0.7818	0.1250
0.7828	0.1250
0.7838	0.1250
0.7848	0.1250
0.7858	0.1250
0.7868	0.1250
0.7878	0.1250
0.7888	0.1250
0.7898	0.1250
0.7908	0.1250
0.7918	0.1250
0.7928	0.1250
0.7938	0.1250
0.7948	0.1250
0.7958	0.1250
0.7968	0.1250
0.7978	0.1250
0.7988	0.1250
0.7998	0.1250
0.8008	0.1250
0.8018	0.1250
0.8028	0.1250
0.8038	0.1250
0.8048	0.1250
0.8058	0.1250
0.8068	0.1250
0.8078	0.1250
0.8088	0.1250
0.8098	0.1250
0.8108	0.1250
0.8118	0.1250
0.8128	0.1250
0.8138	0.1250
0.8148	0.1250
0.8158	0.1250
0.8168	0.1250
0.8178	0.1250
0.8188	0.1250
0.8198	0.1250
0.8208	0.1250
0.8218	0.1250
0.8228	0.1250
0.8238	0.1250
0.8248	0.1250
0.8258	0.1250
0.8268	0.1250
0.8278	0.1250
0.8288	0.1250
0.8298	0.1250
0.8308	0.1250
0.8318	0.1250
0.8328	0.1250
0.8338	0.1250
0.8348	0.1250
0.8358	0.1250
0.8368	0.1250
0.8378	0.1250
0.8388	0.1250
0.8398	0.1250
0.8408	0.1250
0.8418	0.1250
0.8428	0.1250
0.8438	0.1250
0.8448	0.1250
0.8458	0.1250
0.8468	0.1250
0.8478	0.1250
0.8488	0.1250
0.8498	0.1250
0.8509	0.1250
0.8519	0.1250
0.8529	0.1250
0.8539	0.1250
0.8549	0.1250
0.8559	0.1250
0.8569	0.1250
0.8579	0.1250
0.8589	0.1250
0.8599	0.1250
0.8609	0.1250
0.8619	0.1250
0.8629	0.1250
0.8639	0.1250
0.8649	0.1250
0.8659	0.1250
0.8669	0.1250
0.8679	0.1250
0.8689	0.1250
0.8699	0.1250
0.8709	0.1250
0.8719	0.1250
0.8729	0.1250
0.8739	0.1250
0.8749	0.1250
0.8759	0.1250
0.8769	0.1250
0.8779	0.1250
0.8789	0.1250
0.8799	0.1250
0.8809	0.1250
0.8819	0.1250
0.8829	0.1250
0.8839	0.1250
0.8849	0.1250
0.8859	0.1250
0.8869	0.1250
0.8879	0.1250
0.8889	0.1250
0.8899	0.1250
0.8909	0.1250
0.8919	0.1250
0.8929	0.1250
0.8939	0.1250
0.8949	0.1250
0.8959	0.1250
0.8969	0.1250
0.8979	0.1250
0.8989	0.1250
0.8999	0.1250
0.9009	0.1250
0.9019	0.1250
0.9029	0.1250
0.9039	0.1250
0.9049	0.1250
0.9059	0.1250
0.9069	0.1250
0.9079	0.1250
0.9089	0.1250
0.9099	0.1250
0.9109	0.1250
0.9119	0.1250
0.9129	0.1250
0.9139	0.1250
0.9149	0.1250
0.9159	0.1250
0.9169	0.1250
0.9179	0.1250
0.9189	0.1250
0.9199	0.1250
0.9209	0.1250
0.9219	0.1250
0.9229	0.1250
0.9239	0.1250
0.9249	0.1250
0.9259	0.1250
0.9269	0.1250
0.9279	0.1250
0.9289	0.1250
0.9299	0.1250
0.9309	0.1250
0.9319	0.1250
0.9329	0.1250
0.9339	0.1250
0.9349	0.1250
0.9359	0.1250
0.9369	0.1250
0.9379	0.1250
0.9389	0.1250
0.9399	0.1250
0.9409	0.1250
0.9419	0.1250
0.9429	0.1250
0.9439	0.1250
0.9449	0.1250
0.9459	0.1250
0.9469	0.1250
0.9479	0.1250
0.9489	0.1250
0.9499	0.1250
0.9510	0.1250
0.9520	0.1250
0.9530	0.1250
0.9540	0.1250
0.9550	0.1250
0.9560	0.1250
0.9570	0.1250
0.9580	0.1250
0.9590	0.1250
0.9600	0.1250
0.9610	0.1250
0.9620	0.1250
0.9630	0.1250
0.9640	0.1250
0.9650	0.1250
0.9660	0.1250
0.9670	0.1250
0.9680	0.1250
0.9690	0.1250
0.9700	0.1250
0.9710	0.1250
0.9720	0.1250
0.9730	0.1250
0.9740	0.1250
0.9750	0.1250
0.9760	0.1250
0.9770	0.1250
0.9780	0.1250
0.9790	0.1250
0.9800	0.1250
0.9810	0.1250
0.9820	0.1250
0.9830	0.1250
0.9840	0.1250
0.9850	0.1250
0.9860	0.1250
0.9870	0.1250
0.9880	0.1250
0.9890	0.1250
0.9900	0.1250
0.9910	0.1250
0.9920	0.1250
0.9930	0.1250
0.9940	0.1250
0.9950	0.1250
0.9960	0.1250
0.9970	0.1250
0.9980	0.1250
0.9990	0.1250
1.0000	0.1250


==> image/tikz/data/bgk1D1D_epsi124-3.tsv <==
0.0000	1.0000
0.0100	1.0000
0.0200	1.0000
0.0300	1.0000
0.0400	1.0000
0.0500	1.0000
0.0600	1.0000
0.0700	1.0000
0.0800	0.9999
0.0900	0.9999
0.1000	0.9998
0.1100	0.9997
0.1200	0.9995
0.1300	0.9992
0.1400	0.9986
0.1500	0.9978
0.1600	0.9965
0.1700	0.9948
0.1800	0.9924
0.1900	0.9892
0.2000	0.9851
0.2100	0.9801
0.2200	0.9740
0.2300	0.9668
0.2400	0.9586
0.2500	0.9492
0.2600	0.9389
0.2700	0.9275
0.2800	0.9152
0.2900	0.9021
0.3000	0.8882
0.3100	0.8736
0.3200	0.8583
0.3300	0.8425
0.3400	0.8261
0.3500	0.8092
0.3600	0.7920
0.3700	0.7744
0.3800	0.7566
0.3900	0.7387
0.4000	0.7206
0.4100	0.7026
0.4200	0.6848
0.4300	0.6673
0.4400	0.6505
0.4500	0.6344
0.4600	0.6195
0.4700	0.6059
0.4800	0.5938
0.4900	0.5832
0.5000	0.5737
0.5100	0.5649
0.5200	0.5558
0.5300	0.5454
0.5400	0.5325
0.5500	0.5158
0.5600	0.4942
0.5700	0.4674
0.5800	0.4358
0.5900	0.4012
0.6000	0.3658
0.6100	0.3322
0.6200	0.3021
0.6300	0.2768
0.6400	0.2564
0.6500	0.2407
0.6600	0.2290
0.6700	0.2206
0.6800	0.2146
0.6900	0.2105
0.7000	0.2075
0.7100	0.2053
0.7200	0.2035
0.7300	0.2017
0.7400	0.1994
0.7500	0.1962
0.7600	0.1914
0.7700	0.1836
0.7800	0.1699
0.7900	0.1515
0.8000	0.1359
0.8100	0.1288
0.8200	0.1263
0.8300	0.1255
0.8400	0.1253
0.8500	0.1252
0.8600	0.1251
0.8700	0.1251
0.8800	0.1250
0.8900	0.1250
0.9000	0.1250
0.9100	0.1250
0.9200	0.1250
0.9300	0.1250
0.9400	0.1250
0.9500	0.1250
0.9600	0.1250
0.9700	0.1250
0.9800	0.1250
0.9900	0.1250
1.0000	0.1250


==> image/tikz/data/bgk1D1D_epsi124-4.tsv <==
0.0000	1.0000
0.0100	1.0000
0.0200	1.0000
0.0300	1.0000
0.0400	1.0000
0.0500	1.0000
0.0600	1.0000
0.0700	1.0000
0.0800	1.0000
0.0900	1.0000
0.1000	1.0000
0.1100	1.0000
0.1200	1.0000
0.1300	1.0000
0.1400	1.0000
0.1500	1.0000
0.1600	1.0000
0.1700	1.0000
0.1800	1.0001
0.1900	1.0001
0.2000	0.9995
0.2100	0.9977
0.2200	0.9933
0.2300	0.9856
0.2400	0.9744
0.2500	0.9608
0.2600	0.9454
0.2700	0.9290
0.2800	0.9120
0.2900	0.8945
0.3000	0.8768
0.3100	0.8588
0.3200	0.8407
0.3300	0.8226
0.3400	0.8043
0.3500	0.7860
0.3600	0.7676
0.3700	0.7493
0.3800	0.7309
0.3900	0.7125
0.4000	0.6941
0.4100	0.6757
0.4200	0.6575
0.4300	0.6395
0.4400	0.6219
0.4500	0.6056
0.4600	0.5918
0.4700	0.5835
0.4800	0.5813
0.4900	0.5819
0.5000	0.5836
0.5100	0.5844
0.5200	0.5839
0.5300	0.5835
0.5400	0.5838
0.5500	0.5836
0.5600	0.5816
0.5700	0.5752
0.5800	0.5563
0.5900	0.4971
0.6000	0.3895
0.6100	0.2848
0.6200	0.2243
0.6300	0.2052
0.6400	0.2013
0.6500	0.2013
0.6600	0.2021
0.6700	0.2027
0.6800	0.2031
0.6900	0.2034
0.7000	0.2036
0.7100	0.2039
0.7200	0.2044
0.7300	0.2050
0.7400	0.2055
0.7500	0.2057
0.7600	0.2054
0.7700	0.1994
0.7800	0.1715
0.7900	0.1387
0.8000	0.1267
0.8100	0.1251
0.8200	0.1250
0.8300	0.1250
0.8400	0.1250
0.8500	0.1250
0.8600	0.1250
0.8700	0.1250
0.8800	0.1250
0.8900	0.1250
0.9000	0.1250
0.9100	0.1250
0.9200	0.1250
0.9300	0.1250
0.9400	0.1250
0.9500	0.1250
0.9600	0.1250
0.9700	0.1250
0.9800	0.1250
0.9900	0.1250
1.0000	0.1250


==> image/tikz/data/bgk1D1D_epsi124-5.tsv <==
0.0000	0.0007
0.0100	0.0011
0.0200	0.0013
0.0300	0.0017
0.0400	0.0022
0.0500	0.0028
0.0600	0.0035
0.0700	0.0044
0.0800	0.0055
0.0900	0.0069
0.1000	0.0086
0.1100	0.0106
0.1200	0.0130
0.1300	0.0159
0.1400	0.0193
0.1500	0.0233
0.1600	0.0279
0.1700	0.0333
0.1800	0.0395
0.1900	0.0464
0.2000	0.0544
0.2100	0.0633
0.2200	0.0731
0.2300	0.0841
0.2400	0.0962
0.2500	0.1093
0.2600	0.1237
0.2700	0.1391
0.2800	0.1557
0.2900	0.1735
0.3000	0.1924
0.3100	0.2123
0.3200	0.2334
0.3300	0.2554
0.3400	0.2784
0.3500	0.3023
0.3600	0.3270
0.3700	0.3524
0.3800	0.3782
0.3900	0.4046
0.4000	0.4315
0.4100	0.4580
0.4200	0.4849
0.4300	0.5120
0.4400	0.5375
0.4500	0.5639
0.4600	0.5901
0.4700	0.6125
0.4800	0.6377
0.4900	0.6632
0.5000	0.6817
0.5100	0.7049
0.5200	0.7263
0.5300	0.7436
0.5400	0.7621
0.5500	0.7798
0.5600	0.7951
0.5700	0.8096
0.5800	0.8227
0.5900	0.8334
0.6000	0.8419
0.6100	0.8478
0.6200	0.8506
0.6300	0.8500
0.6400	0.8460
0.6500	0.8382
0.6600	0.8267
0.6700	0.8115
0.6800	0.7928
0.6900	0.7710
0.7000	0.7459
0.7100	0.7180
0.7200	0.6876
0.7300	0.6545
0.7400	0.6186
0.7500	0.5804
0.7600	0.5394
0.7700	0.4952
0.7800	0.4484
0.7900	0.3991
0.8000	0.3477
0.8100	0.2961
0.8200	0.2463
0.8300	0.2005
0.8400	0.1610
0.8500	0.1281
0.8600	0.1015
0.8700	0.0807
0.8800	0.0643
0.8900	0.0512
0.9000	0.0410
0.9100	0.0328
0.9200	0.0262
0.9300	0.0209
0.9400	0.0166
0.9500	0.0132
0.9600	0.0104
0.9700	0.0083
0.9800	0.0064
0.9900	0.0052
1.0000	0.0037


==> image/tikz/data/bgk1D1D_epsi124-6.tsv <==
0.0000	0.0000
0.0010	0.0000
0.0020	0.0000
0.0030	0.0000
0.0040	0.0000
0.0050	0.0000
0.0060	0.0000
0.0070	0.0000
0.0080	0.0000
0.0090	0.0000
0.0100	0.0000
0.0110	0.0000
0.0120	0.0000
0.0130	0.0000
0.0140	0.0000
0.0150	0.0000
0.0160	0.0000
0.0170	0.0000
0.0180	0.0000
0.0190	0.0000
0.0200	0.0000
0.0210	0.0000
0.0220	0.0000
0.0230	0.0000
0.0240	0.0000
0.0250	0.0000
0.0260	0.0000
0.0270	0.0000
0.0280	0.0000
0.0290	0.0000
0.0300	0.0000
0.0310	0.0000
0.0320	0.0000
0.0330	0.0000
0.0340	0.0000
0.0350	0.0000
0.0360	0.0000
0.0370	0.0000
0.0380	0.0000
0.0390	0.0000
0.0400	0.0000
0.0410	0.0000
0.0420	0.0000
0.0430	0.0000
0.0440	0.0000
0.0450	0.0000
0.0460	0.0000
0.0470	0.0000
0.0480	0.0000
0.0490	0.0000
0.0501	0.0000
0.0511	0.0000
0.0521	0.0000
0.0531	0.0000
0.0541	0.0000
0.0551	0.0000
0.0561	0.0000
0.0571	0.0000
0.0581	0.0000
0.0591	0.0000
0.0601	0.0000
0.0611	0.0000
0.0621	0.0000
0.0631	0.0000
0.0641	0.0000
0.0651	0.0000
0.0661	0.0000
0.0671	0.0000
0.0681	0.0000
0.0691	0.0000
0.0701	0.0000
0.0711	0.0000
0.0721	0.0000
0.0731	0.0000
0.0741	0.0000
0.0751	0.0000
0.0761	0.0000
0.0771	0.0000
0.0781	0.0000
0.0791	0.0000
0.0801	0.0000
0.0811	0.0000
0.0821	0.0000
0.0831	0.0000
0.0841	0.0000
0.0851	0.0000
0.0861	0.0000
0.0871	0.0000
0.0881	0.0000
0.0891	0.0000
0.0901	0.0000
0.0911	0.0000
0.0921	0.0000
0.0931	0.0000
0.0941	0.0000
0.0951	0.0000
0.0961	0.0000
0.0971	0.0000
0.0981	0.0000
0.0991	0.0000
0.1001	0.0000
0.1011	0.0000
0.1021	0.0000
0.1031	0.0000
0.1041	0.0000
0.1051	0.0000
0.1061	0.0000
0.1071	0.0000
0.1081	0.0000
0.1091	0.0000
0.1101	0.0000
0.1111	0.0000
0.1121	0.0000
0.1131	0.0000
0.1141	0.0000
0.1151	0.0000
0.1161	0.0000
0.1171	0.0000
0.1181	0.0000
0.1191	0.0000
0.1201	0.0000
0.1211	0.0000
0.1221	0.0000
0.1231	0.0000
0.1241	0.0000
0.1251	0.0000
0.1261	0.0000
0.1271	0.0000
0.1281	0.0000
0.1291	0.0000
0.1301	0.0000
0.1311	0.0000
0.1321	0.0000
0.1331	0.0000
0.1341	0.0000
0.1351	0.0000
0.1361	0.0000
0.1371	0.0000
0.1381	0.0000
0.1391	0.0000
0.1401	0.0000
0.1411	0.0000
0.1421	0.0000
0.1431	0.0000
0.1441	0.0000
0.1451	0.0000
0.1461	0.0000
0.1471	0.0000
0.1481	0.0000
0.1491	0.0000
0.1502	0.0000
0.1512	0.0000
0.1522	0.0000
0.1532	0.0000
0.1542	0.0000
0.1552	0.0000
0.1562	0.0000
0.1572	0.0000
0.1582	0.0000
0.1592	0.0000
0.1602	0.0000
0.1612	0.0000
0.1622	0.0000
0.1632	0.0000
0.1642	0.0000
0.1652	0.0000
0.1662	0.0000
0.1672	0.0000
0.1682	0.0000
0.1692	0.0000
0.1702	0.0000
0.1712	0.0000
0.1722	0.0000
0.1732	0.0000
0.1742	0.0000
0.1752	0.0000
0.1762	0.0000
0.1772	0.0000
0.1782	0.0000
0.1792	0.0000
0.1802	0.0000
0.1812	0.0000
0.1822	0.0000
0.1832	0.0000
0.1842	0.0000
0.1852	0.0000
0.1862	0.0000
0.1872	0.0000
0.1882	0.0000
0.1892	0.0000
0.1902	0.0000
0.1912	0.0000
0.1922	0.0000
0.1932	0.0000
0.1942	0.0000
0.1952	0.0000
0.1962	0.0000
0.1972	0.0000
0.1982	0.0000
0.1992	0.0000
0.2002	0.0000
0.2012	0.0000
0.2022	0.0000
0.2032	0.0000
0.2042	0.0000
0.2052	0.0000
0.2062	0.0000
0.2072	0.0000
0.2082	0.0000
0.2092	0.0000
0.2102	0.0000
0.2112	0.0000
0.2122	0.0000
0.2132	0.0000
0.2142	0.0000
0.2152	0.0000
0.2162	0.0000
0.2172	0.0000
0.2182	0.0000
0.2192	0.0000
0.2202	0.0000
0.2212	0.0000
0.2222	0.0000
0.2232	0.0000
0.2242	0.0000
0.2252	0.0000
0.2262	0.0000
0.2272	0.0000
0.2282	0.0000
0.2292	0.0000
0.2302	0.0000
0.2312	0.0000
0.2322	0.0000
0.2332	0.0000
0.2342	0.0000
0.2352	0.0000
0.2362	0.0000
0.2372	0.0000
0.2382	0.0000
0.2392	0.0000
0.2402	0.0002
0.2412	0.0035
0.2422	0.0068
0.2432	0.0102
0.2442	0.0135
0.2452	0.0168
0.2462	0.0202
0.2472	0.0235
0.2482	0.0269
0.2492	0.0302
0.2503	0.0335
0.2513	0.0369
0.2523	0.0402
0.2533	0.0435
0.2543	0.0469
0.2553	0.0502
0.2563	0.0535
0.2573	0.0569
0.2583	0.0602
0.2593	0.0636
0.2603	0.0669
0.2613	0.0702
0.2623	0.0736
0.2633	0.0769
0.2643	0.0802
0.2653	0.0836
0.2663	0.0869
0.2673	0.0902
0.2683	0.0936
0.2693	0.0969
0.2703	0.1003
0.2713	0.1036
0.2723	0.1069
0.2733	0.1103
0.2743	0.1136
0.2753	0.1169
0.2763	0.1203
0.2773	0.1236
0.2783	0.1270
0.2793	0.1303
0.2803	0.1336
0.2813	0.1370
0.2823	0.1403
0.2833	0.1436
0.2843	0.1470
0.2853	0.1503
0.2863	0.1536
0.2873	0.1570
0.2883	0.1603
0.2893	0.1637
0.2903	0.1670
0.2913	0.1703
0.2923	0.1737
0.2933	0.1770
0.2943	0.1803
0.2953	0.1837
0.2963	0.1870
0.2973	0.1903
0.2983	0.1937
0.2993	0.1970
0.3003	0.2004
0.3013	0.2037
0.3023	0.2070
0.3033	0.2104
0.3043	0.2137
0.3053	0.2170
0.3063	0.2204
0.3073	0.2237
0.3083	0.2271
0.3093	0.2304
0.3103	0.2337
0.3113	0.2371
0.3123	0.2404
0.3133	0.2437
0.3143	0.2471
0.3153	0.2504
0.3163	0.2537
0.3173	0.2571
0.3183	0.2604
0.3193	0.2638
0.3203	0.2671
0.3213	0.2704
0.3223	0.2738
0.3233	0.2771
0.3243	0.2804
0.3253	0.2838
0.3263	0.2871
0.3273	0.2904
0.3283	0.2938
0.3293	0.2971
0.3303	0.3005
0.3313	0.3038
0.3323	0.3071
0.3333	0.3105
0.3343	0.3138
0.3353	0.3171
0.3363	0.3205
0.3373	0.3238
0.3383	0.3272
0.3393	0.3305
0.3403	0.3338
0.3413	0.3372
0.3423	0.3405
0.3433	0.3438
0.3443	0.3472
0.3453	0.3505
0.3463	0.3538
0.3473	0.3572
0.3483	0.3605
0.3493	0.3639
0.3504	0.3672
0.3514	0.3705
0.3524	0.3739
0.3534	0.3772
0.3544	0.3805
0.3554	0.3839
0.3564	0.3872
0.3574	0.3905
0.3584	0.3939
0.3594	0.3972
0.3604	0.4006
0.3614	0.4039
0.3624	0.4072
0.3634	0.4106
0.3644	0.4139
0.3654	0.4172
0.3664	0.4206
0.3674	0.4239
0.3684	0.4273
0.3694	0.4306
0.3704	0.4339
0.3714	0.4373
0.3724	0.4406
0.3734	0.4439
0.3744	0.4473
0.3754	0.4506
0.3764	0.4539
0.3774	0.4573
0.3784	0.4606
0.3794	0.4640
0.3804	0.4673
0.3814	0.4706
0.3824	0.4740
0.3834	0.4773
0.3844	0.4806
0.3854	0.4840
0.3864	0.4873
0.3874	0.4907
0.3884	0.4940
0.3894	0.4973
0.3904	0.5007
0.3914	0.5040
0.3924	0.5073
0.3934	0.5107
0.3944	0.5140
0.3954	0.5173
0.3964	0.5207
0.3974	0.5240
0.3984	0.5274
0.3994	0.5307
0.4004	0.5340
0.4014	0.5374
0.4024	0.5407
0.4034	0.5440
0.4044	0.5474
0.4054	0.5507
0.4064	0.5540
0.4074	0.5574
0.4084	0.5607
0.4094	0.5641
0.4104	0.5674
0.4114	0.5707
0.4124	0.5741
0.4134	0.5774
0.4144	0.5807
0.4154	0.5841
0.4164	0.5874
0.4174	0.5908
0.4184	0.5941
0.4194	0.5974
0.4204	0.6008
0.4214	0.6041
0.4224	0.6074
0.4234	0.6108
0.4244	0.6141
0.4254	0.6174
0.4264	0.6208
0.4274	0.6241
0.4284	0.6275
0.4294	0.6308
0.4304	0.6341
0.4314	0.6375
0.4324	0.6408
0.4334	0.6441
0.4344	0.6475
0.4354	0.6508
0.4364	0.6541
0.4374	0.6575
0.4384	0.6608
0.4394	0.6642
0.4404	0.6675
0.4414	0.6708
0.4424	0.6742
0.4434	0.6775
0.4444	0.6808
0.4454	0.6842
0.4464	0.6875
0.4474	0.6909
0.4484	0.6942
0.4494	0.6975
0.4505	0.7009
0.4515	0.7042
0.4525	0.7075
0.4535	0.7109
0.4545	0.7142
0.4555	0.7175
0.4565	0.7209
0.4575	0.7221
0.4585	0.7221
0.4595	0.7221
0.4605	0.7221
0.4615	0.7221
0.4625	0.7221
0.4635	0.7221
0.4645	0.7221
0.4655	0.7221
0.4665	0.7221
0.4675	0.7221
0.4685	0.7221
0.4695	0.7221
0.4705	0.7221
0.4715	0.7221
0.4725	0.7221
0.4735	0.7221
0.4745	0.7221
0.4755	0.7221
0.4765	0.7221
0.4775	0.7221
0.4785	0.7221
0.4795	0.7221
0.4805	0.7221
0.4815	0.7221
0.4825	0.7221
0.4835	0.7221
0.4845	0.7221
0.4855	0.7221
0.4865	0.7221
0.4875	0.7221
0.4885	0.7221
0.4895	0.7221
0.4905	0.7221
0.4915	0.7221
0.4925	0.7221
0.4935	0.7221
0.4945	0.7221
0.4955	0.7221
0.4965	0.7221
0.4975	0.7221
0.4985	0.7221
0.4995	0.7221
0.5005	0.7221
0.5015	0.7221
0.5025	0.7221
0.5035	0.7221
0.5045	0.7221
0.5055	0.7221
0.5065	0.7221
0.5075	0.7221
0.5085	0.7221
0.5095	0.7221
0.5105	0.7221
0.5115	0.7221
0.5125	0.7221
0.5135	0.7221
0.5145	0.7221
0.5155	0.7221
0.5165	0.7221
0.5175	0.7221
0.5185	0.7221
0.5195	0.7221
0.5205	0.7221
0.5215	0.7221
0.5225	0.7221
0.5235	0.7221
0.5245	0.7221
0.5255	0.7221
0.5265	0.7221
0.5275	0.7221
0.5285	0.7221
0.5295	0.7221
0.5305	0.7221
0.5315	0.7221
0.5325	0.7221
0.5335	0.7221
0.5345	0.7221
0.5355	0.7221
0.5365	0.7221
0.5375	0.7221
0.5385	0.7221
0.5395	0.7221
0.5405	0.7221
0.5415	0.7221
0.5425	0.7221
0.5435	0.7221
0.5445	0.7221
0.5455	0.7221
0.5465	0.7221
0.5475	0.7221
0.5485	0.7221
0.5495	0.7221
0.5506	0.7221
0.5516	0.7221
0.5526	0.7221
0.5536	0.7221
0.5546	0.7221
0.5556	0.7221
0.5566	0.7221
0.5576	0.7221
0.5586	0.7221
0.5596	0.7221
0.5606	0.7221
0.5616	0.7221
0.5626	0.7221
0.5636	0.7221
0.5646	0.7221
0.5656	0.7221
0.5666	0.7221
0.5676	0.7221
0.5686	0.7221
0.5696	0.7221
0.5706	0.7221
0.5716	0.7221
0.5726	0.7221
0.5736	0.7221
0.5746	0.7221
0.5756	0.7221
0.5766	0.7221
0.5776	0.7221
0.5786	0.7221
0.5796	0.7221
0.5806	0.7221
0.5816	0.7221
0.5826	0.7221
0.5836	0.7221
0.5846	0.7221
0.5856	0.7221
0.5866	0.7221
0.5876	0.7221
0.5886	0.7221
0.5896	0.7221
0.5906	0.7221
0.5916	0.7221
0.5926	0.7221
0.5936	0.7221
0.5946	0.7221
0.5956	0.7221
0.5966	0.7221
0.5976	0.7221
0.5986	0.7221
0.5996	0.7221
0.6006	0.7221
0.6016	0.7221
0.6026	0.7221
0.6036	0.7221
0.6046	0.7221
0.6056	0.7221
0.6066	0.7221
0.6076	0.7221
0.6086	0.7221
0.6096	0.7221
0.6106	0.7221
0.6116	0.7221
0.6126	0.7221
0.6136	0.7221
0.6146	0.7221
0.6156	0.7221
0.6166	0.7221
0.6176	0.7221
0.6186	0.7221
0.6196	0.7221
0.6206	0.7221
0.6216	0.7221
0.6226	0.7221
0.6236	0.7221
0.6246	0.7221
0.6256	0.7221
0.6266	0.7221
0.6276	0.7221
0.6286	0.7221
0.6296	0.7221
0.6306	0.7221
0.6316	0.7221
0.6326	0.7221
0.6336	0.7221
0.6346	0.7221
0.6356	0.7221
0.6366	0.7221
0.6376	0.7221
0.6386	0.7221
0.6396	0.7221
0.6406	0.7221
0.6416	0.7221
0.6426	0.7221
0.6436	0.7221
0.6446	0.7221
0.6456	0.7221
0.6466	0.7221
0.6476	0.7221
0.6486	0.7221
0.6496	0.7221
0.6507	0.7221
0.6517	0.7221
0.6527	0.7221
0.6537	0.7221
0.6547	0.7221
0.6557	0.7221
0.6567	0.7221
0.6577	0.7221
0.6587	0.7221
0.6597	0.7221
0.6607	0.7221
0.6617	0.7221
0.6627	0.7221
0.6637	0.7221
0.6647	0.7221
0.6657	0.7221
0.6667	0.7221
0.6677	0.7221
0.6687	0.7221
0.6697	0.7221
0.6707	0.7221
0.6717	0.7221
0.6727	0.7221
0.6737	0.7221
0.6747	0.7221
0.6757	0.7221
0.6767	0.7221
0.6777	0.7221
0.6787	0.7221
0.6797	0.7221
0.6807	0.7221
0.6817	0.7221
0.6827	0.7221
0.6837	0.7221
0.6847	0.7221
0.6857	0.7221
0.6867	0.7221
0.6877	0.7221
0.6887	0.7221
0.6897	0.7221
0.6907	0.7221
0.6917	0.7221
0.6927	0.7221
0.6937	0.7221
0.6947	0.7221
0.6957	0.7221
0.6967	0.7221
0.6977	0.7221
0.6987	0.7221
0.6997	0.7221
0.7007	0.7221
0.7017	0.7221
0.7027	0.7221
0.7037	0.7221
0.7047	0.7221
0.7057	0.7221
0.7067	0.7221
0.7077	0.7221
0.7087	0.7221
0.7097	0.7221
0.7107	0.7221
0.7117	0.7221
0.7127	0.7221
0.7137	0.7221
0.7147	0.7221
0.7157	0.7221
0.7167	0.7221
0.7177	0.7221
0.7187	0.7221
0.7197	0.7221
0.7207	0.7221
0.7217	0.7221
0.7227	0.7221
0.7237	0.7221
0.7247	0.7221
0.7257	0.7221
0.7267	0.7221
0.7277	0.7221
0.7287	0.7221
0.7297	0.7221
0.7307	0.7221
0.7317	0.7221
0.7327	0.7221
0.7337	0.7221
0.7347	0.7221
0.7357	0.7221
0.7367	0.7221
0.7377	0.7221
0.7387	0.7221
0.7397	0.7221
0.7407	0.7221
0.7417	0.7221
0.7427	0.7221
0.7437	0.7221
0.7447	0.7221
0.7457	0.7221
0.7467	0.7221
0.7477	0.7221
0.7487	0.7221
0.7497	0.7221
0.7508	0.7221
0.7518	0.7221
0.7528	0.7221
0.7538	0.7221
0.7548	0.7221
0.7558	0.7221
0.7568	0.7221
0.7578	0.7221
0.7588	0.7221
0.7598	0.7221
0.7608	0.7221
0.7618	0.7221
0.7628	0.7221
0.7638	0.7221
0.7648	0.7221
0.7658	0.7221
0.7668	0.7221
0.7678	0.7221
0.7688	0.7221
0.7698	0.7221
0.7708	0.7221
0.7718	0.7221
0.7728	0.7221
0.7738	0.7221
0.7748	0.7221
0.7758	0.7221
0.7768	0.7221
0.7778	0.0000
0.7788	0.0000
0.7798	0.0000
0.7808	0.0000
0.7818	0.0000
0.7828	0.0000
0.7838	0.0000
0.7848	0.0000
0.7858	0.0000
0.7868	0.0000
0.7878	0.0000
0.7888	0.0000
0.7898	0.0000
0.7908	0.0000
0.7918	0.0000
0.7928	0.0000
0.7938	0.0000
0.7948	0.0000
0.7958	0.0000
0.7968	0.0000
0.7978	0.0000
0.7988	0.0000
0.7998	0.0000
0.8008	0.0000
0.8018	0.0000
0.8028	0.0000
0.8038	0.0000
0.8048	0.0000
0.8058	0.0000
0.8068	0.0000
0.8078	0.0000
0.8088	0.0000
0.8098	0.0000
0.8108	0.0000
0.8118	0.0000
0.8128	0.0000
0.8138	0.0000
0.8148	0.0000
0.8158	0.0000
0.8168	0.0000
0.8178	0.0000
0.8188	0.0000
0.8198	0.0000
0.8208	0.0000
0.8218	0.0000
0.8228	0.0000
0.8238	0.0000
0.8248	0.0000
0.8258	0.0000
0.8268	0.0000
0.8278	0.0000
0.8288	0.0000
0.8298	0.0000
0.8308	0.0000
0.8318	0.0000
0.8328	0.0000
0.8338	0.0000
0.8348	0.0000
0.8358	0.0000
0.8368	0.0000
0.8378	0.0000
0.8388	0.0000
0.8398	0.0000
0.8408	0.0000
0.8418	0.0000
0.8428	0.0000
0.8438	0.0000
0.8448	0.0000
0.8458	0.0000
0.8468	0.0000
0.8478	0.0000
0.8488	0.0000
0.8498	0.0000
0.8509	0.0000
0.8519	0.0000
0.8529	0.0000
0.8539	0.0000
0.8549	0.0000
0.8559	0.0000
0.8569	0.0000
0.8579	0.0000
0.8589	0.0000
0.8599	0.0000
0.8609	0.0000
0.8619	0.0000
0.8629	0.0000
0.8639	0.0000
0.8649	0.0000
0.8659	0.0000
0.8669	0.0000
0.8679	0.0000
0.8689	0.0000
0.8699	0.0000
0.8709	0.0000
0.8719	0.0000
0.8729	0.0000
0.8739	0.0000
0.8749	0.0000
0.8759	0.0000
0.8769	0.0000
0.8779	0.0000
0.8789	0.0000
0.8799	0.0000
0.8809	0.0000
0.8819	0.0000
0.8829	0.0000
0.8839	0.0000
0.8849	0.0000
0.8859	0.0000
0.8869	0.0000
0.8879	0.0000
0.8889	0.0000
0.8899	0.0000
0.8909	0.0000
0.8919	0.0000
0.8929	0.0000
0.8939	0.0000
0.8949	0.0000
0.8959	0.0000
0.8969	0.0000
0.8979	0.0000
0.8989	0.0000
0.8999	0.0000
0.9009	0.0000
0.9019	0.0000
0.9029	0.0000
0.9039	0.0000
0.9049	0.0000
0.9059	0.0000
0.9069	0.0000
0.9079	0.0000
0.9089	0.0000
0.9099	0.0000
0.9109	0.0000
0.9119	0.0000
0.9129	0.0000
0.9139	0.0000
0.9149	0.0000
0.9159	0.0000
0.9169	0.0000
0.9179	0.0000
0.9189	0.0000
0.9199	0.0000
0.9209	0.0000
0.9219	0.0000
0.9229	0.0000
0.9239	0.0000
0.9249	0.0000
0.9259	0.0000
0.9269	0.0000
0.9279	0.0000
0.9289	0.0000
0.9299	0.0000
0.9309	0.0000
0.9319	0.0000
0.9329	0.0000
0.9339	0.0000
0.9349	0.0000
0.9359	0.0000
0.9369	0.0000
0.9379	0.0000
0.9389	0.0000
0.9399	0.0000
0.9409	0.0000
0.9419	0.0000
0.9429	0.0000
0.9439	0.0000
0.9449	0.0000
0.9459	0.0000
0.9469	0.0000
0.9479	0.0000
0.9489	0.0000
0.9499	0.0000
0.9510	0.0000
0.9520	0.0000
0.9530	0.0000
0.9540	0.0000
0.9550	0.0000
0.9560	0.0000
0.9570	0.0000
0.9580	0.0000
0.9590	0.0000
0.9600	0.0000
0.9610	0.0000
0.9620	0.0000
0.9630	0.0000
0.9640	0.0000
0.9650	0.0000
0.9660	0.0000
0.9670	0.0000
0.9680	0.0000
0.9690	0.0000
0.9700	0.0000
0.9710	0.0000
0.9720	0.0000
0.9730	0.0000
0.9740	0.0000
0.9750	0.0000
0.9760	0.0000
0.9770	0.0000
0.9780	0.0000
0.9790	0.0000
0.9800	0.0000
0.9810	0.0000
0.9820	0.0000
0.9830	0.0000
0.9840	0.0000
0.9850	0.0000
0.9860	0.0000
0.9870	0.0000
0.9880	0.0000
0.9890	0.0000
0.9900	0.0000
0.9910	0.0000
0.9920	0.0000
0.9930	0.0000
0.9940	0.0000
0.9950	0.0000
0.9960	0.0000
0.9970	0.0000
0.9980	0.0000
0.9990	0.0000
1.0000	0.0000


==> image/tikz/data/bgk1D1D_epsi124-7.tsv <==
0.0000	0.0000
0.0100	0.0000
0.0200	0.0000
0.0300	0.0000
0.0400	0.0000
0.0500	0.0000
0.0600	0.0000
0.0700	0.0001
0.0800	0.0001
0.0900	0.0002
0.1000	0.0004
0.1100	0.0007
0.1200	0.0011
0.1300	0.0018
0.1400	0.0030
0.1500	0.0047
0.1600	0.0072
0.1700	0.0107
0.1800	0.0155
0.1900	0.0216
0.2000	0.0294
0.2100	0.0389
0.2200	0.0502
0.2300	0.0634
0.2400	0.0783
0.2500	0.0950
0.2600	0.1134
0.2700	0.1334
0.2800	0.1548
0.2900	0.1775
0.3000	0.2015
0.3100	0.2265
0.3200	0.2526
0.3300	0.2795
0.3400	0.3072
0.3500	0.3356
0.3600	0.3645
0.3700	0.3939
0.3800	0.4236
0.3900	0.4535
0.4000	0.4834
0.4100	0.5131
0.4200	0.5424
0.4300	0.5708
0.4400	0.5981
0.4500	0.6237
0.4600	0.6471
0.4700	0.6677
0.4800	0.6853
0.4900	0.6996
0.5000	0.7109
0.5100	0.7197
0.5200	0.7269
0.5300	0.7331
0.5400	0.7392
0.5500	0.7458
0.5600	0.7532
0.5700	0.7615
0.5800	0.7703
0.5900	0.7788
0.6000	0.7859
0.6100	0.7907
0.6200	0.7923
0.6300	0.7905
0.6400	0.7859
0.6500	0.7792
0.6600	0.7715
0.6700	0.7637
0.6800	0.7565
0.6900	0.7500
0.7000	0.7440
0.7100	0.7381
0.7200	0.7314
0.7300	0.7229
0.7400	0.7108
0.7500	0.6918
0.7600	0.6620
0.7700	0.6098
0.7800	0.5038
0.7900	0.3288
0.8000	0.1480
0.8100	0.0547
0.8200	0.0204
0.8300	0.0086
0.8400	0.0045
0.8500	0.0027
0.8600	0.0015
0.8700	0.0008
0.8800	0.0005
0.8900	0.0003
0.9000	0.0002
0.9100	0.0001
0.9200	0.0001
0.9300	0.0000
0.9400	0.0000
0.9500	0.0000
0.9600	0.0000
0.9700	0.0000
0.9800	0.0000
0.9900	0.0000
1.0000	0.0000


==> image/tikz/data/bgk1D1D_epsi124-8.tsv <==
0.0000	0.0000
0.0100	-0.0000
0.0200	-0.0000
0.0300	0.0000
0.0400	0.0000
0.0500	0.0000
0.0600	-0.0000
0.0700	-0.0000
0.0800	-0.0000
0.0900	0.0000
0.1000	0.0000
0.1100	-0.0000
0.1200	-0.0000
0.1300	-0.0000
0.1400	0.0000
0.1500	0.0000
0.1600	0.0001
0.1700	-0.0000
0.1800	-0.0002
0.1900	-0.0001
0.2000	0.0008
0.2100	0.0040
0.2200	0.0115
0.2300	0.0250
0.2400	0.0443
0.2500	0.0679
0.2600	0.0945
0.2700	0.1229
0.2800	0.1524
0.2900	0.1827
0.3000	0.2134
0.3100	0.2445
0.3200	0.2758
0.3300	0.3073
0.3400	0.3389
0.3500	0.3706
0.3600	0.4024
0.3700	0.4342
0.3800	0.4661
0.3900	0.4980
0.4000	0.5299
0.4100	0.5617
0.4200	0.5933
0.4300	0.6244
0.4400	0.6547
0.4500	0.6831
0.4600	0.7070
0.4700	0.7214
0.4800	0.7254
0.4900	0.7239
0.5000	0.7209
0.5100	0.7200
0.5200	0.7211
0.5300	0.7216
0.5400	0.7210
0.5500	0.7207
0.5600	0.7211
0.5700	0.7217
0.5800	0.7212
0.5900	0.7223
0.6000	0.7225
0.6100	0.7263
0.6200	0.7225
0.6300	0.7217
0.6400	0.7226
0.6500	0.7220
0.6600	0.7218
0.6700	0.7227
0.6800	0.7241
0.6900	0.7243
0.7000	0.7230
0.7100	0.7219
0.7200	0.7220
0.7300	0.7225
0.7400	0.7238
0.7500	0.7266
0.7600	0.7228
0.7700	0.6691
0.7800	0.4393
0.7900	0.1285
0.8000	0.0140
0.8100	0.0007
0.8200	-0.0000
0.8300	0.0000
0.8400	0.0000
0.8500	-0.0000
0.8600	-0.0000
0.8700	0.0000
0.8800	0.0000
0.8900	-0.0000
0.9000	0.0000
0.9100	0.0000
0.9200	-0.0000
0.9300	-0.0000
0.9400	0.0000
0.9500	0.0000
0.9600	-0.0000
0.9700	0.0000
0.9800	0.0000
0.9900	0.0000
1.0000	0.0000


==> image/tikz/data/bgk1D1D_epsi124-9.tsv <==
0.0000	0.9977
0.0100	0.9968
0.0200	0.9962
0.0300	0.9951
0.0400	0.9940
0.0500	0.9925
0.0600	0.9908
0.0700	0.9886
0.0800	0.9861
0.0900	0.9831
0.1000	0.9795
0.1100	0.9753
0.1200	0.9705
0.1300	0.9649
0.1400	0.9584
0.1500	0.9512
0.1600	0.9430
0.1700	0.9337
0.1800	0.9236
0.1900	0.9124
0.2000	0.9002
0.2100	0.8870
0.2200	0.8729
0.2300	0.8577
0.2400	0.8418
0.2500	0.8250
0.2600	0.8074
0.2700	0.7892
0.2800	0.7705
0.2900	0.7512
0.3000	0.7317
0.3100	0.7118
0.3200	0.6918
0.3300	0.6718
0.3400	0.6518
0.3500	0.6321
0.3600	0.6128
0.3700	0.5938
0.3800	0.5756
0.3900	0.5581
0.4000	0.5412
0.4100	0.5258
0.4200	0.5114
0.4300	0.4979
0.4400	0.4865
0.4500	0.4765
0.4600	0.4675
0.4700	0.4614
0.4800	0.4568
0.4900	0.4537
0.5000	0.4536
0.5100	0.4563
0.5200	0.4609
0.5300	0.4678
0.5400	0.4785
0.5500	0.4917
0.5600	0.5076
0.5700	0.5278
0.5800	0.5513
0.5900	0.5783
0.6000	0.6093
0.6100	0.6439
0.6200	0.6813
0.6300	0.7212
0.6400	0.7633
0.6500	0.8059
0.6600	0.8478
0.6700	0.8885
0.6800	0.9264
0.6900	0.9601
0.7000	0.9893
0.7100	1.0128
0.7200	1.0296
0.7300	1.0396
0.7400	1.0420
0.7500	1.0363
0.7600	1.0218
0.7700	0.9978
0.7800	0.9637
0.7900	0.9190
0.8000	0.8638
0.8100	0.7999
0.8200	0.7303
0.8300	0.6598
0.8400	0.5936
0.8500	0.5345
0.8600	0.4840
0.8700	0.4425
0.8800	0.4081
0.8900	0.3798
0.9000	0.3567
0.9100	0.3376
0.9200	0.3217
0.9300	0.3086
0.9400	0.2978
0.9500	0.2889
0.9600	0.2814
0.9700	0.2755
0.9800	0.2703
0.9900	0.2668
1.0000	0.2625


==> image/tikz/data/bgk1D1D_rho_epsi124-1.tsv <==
0.0000	0.9998
0.0100	0.9997
0.0200	0.9996
0.0300	0.9995
0.0400	0.9993
0.0500	0.9991
0.0600	0.9988
0.0700	0.9985
0.0800	0.9981
0.0900	0.9975
0.1000	0.9969
0.1100	0.9960
0.1200	0.9951
0.1300	0.9938
0.1400	0.9924
0.1500	0.9906
0.1600	0.9885
0.1700	0.9860
0.1800	0.9831
0.1900	0.9798
0.2000	0.9759
0.2100	0.9714
0.2200	0.9664
0.2300	0.9606
0.2400	0.9542
0.2500	0.9470
0.2600	0.9390
0.2700	0.9303
0.2800	0.9208
0.2900	0.9104
0.3000	0.8992
0.3100	0.8872
0.3200	0.8742
0.3300	0.8605
0.3400	0.8461
0.3500	0.8309
0.3600	0.8149
0.3700	0.7984
0.3800	0.7814
0.3900	0.7637
0.4000	0.7456
0.4100	0.7278
0.4200	0.7089
0.4300	0.6899
0.4400	0.6724
0.4500	0.6527
0.4600	0.6329
0.4700	0.6174
0.4800	0.5963
0.4900	0.5742
0.5000	0.5603
0.5100	0.5380
0.5200	0.5161
0.5300	0.5004
0.5400	0.4794
0.5500	0.4581
0.5600	0.4400
0.5700	0.4191
0.5800	0.3980
0.5900	0.3793
0.6000	0.3595
0.6100	0.3398
0.6200	0.3222
0.6300	0.3046
0.6400	0.2876
0.6500	0.2724
0.6600	0.2578
0.6700	0.2440
0.6800	0.2317
0.6900	0.2202
0.7000	0.2095
0.7100	0.1999
0.7200	0.1913
0.7300	0.1832
0.7400	0.1761
0.7500	0.1697
0.7600	0.1638
0.7700	0.1586
0.7800	0.1540
0.7900	0.1498
0.8000	0.1461
0.8100	0.1429
0.8200	0.1401
0.8300	0.1376
0.8400	0.1355
0.8500	0.1337
0.8600	0.1322
0.8700	0.1309
0.8800	0.1299
0.8900	0.1290
0.9000	0.1282
0.9100	0.1276
0.9200	0.1271
0.9300	0.1267
0.9400	0.1264
0.9500	0.1261
0.9600	0.1259
0.9700	0.1257
0.9800	0.1255
0.9900	0.1254
1.0000	0.1253


==> image/tikz/data/bgk1D1D_rho_epsi124-10.tsv <==
0.0000	1.0000
0.0010	1.0000
0.0020	1.0000
0.0030	1.0000
0.0040	1.0000
0.0050	1.0000
0.0060	1.0000
0.0070	1.0000
0.0080	1.0000
0.0090	1.0000
0.0100	1.0000
0.0110	1.0000
0.0120	1.0000
0.0130	1.0000
0.0140	1.0000
0.0150	1.0000
0.0160	1.0000
0.0170	1.0000
0.0180	1.0000
0.0190	1.0000
0.0200	1.0000
0.0210	1.0000
0.0220	1.0000
0.0230	1.0000
0.0240	1.0000
0.0250	1.0000
0.0260	1.0000
0.0270	1.0000
0.0280	1.0000
0.0290	1.0000
0.0300	1.0000
0.0310	1.0000
0.0320	1.0000
0.0330	1.0000
0.0340	1.0000
0.0350	1.0000
0.0360	1.0000
0.0370	1.0000
0.0380	1.0000
0.0390	1.0000
0.0400	1.0000
0.0410	1.0000
0.0420	1.0000
0.0430	1.0000
0.0440	1.0000
0.0450	1.0000
0.0460	1.0000
0.0470	1.0000
0.0480	1.0000
0.0490	1.0000
0.0501	1.0000
0.0511	1.0000
0.0521	1.0000
0.0531	1.0000
0.0541	1.0000
0.0551	1.0000
0.0561	1.0000
0.0571	1.0000
0.0581	1.0000
0.0591	1.0000
0.0601	1.0000
0.0611	1.0000
0.0621	1.0000
0.0631	1.0000
0.0641	1.0000
0.0651	1.0000
0.0661	1.0000
0.0671	1.0000
0.0681	1.0000
0.0691	1.0000
0.0701	1.0000
0.0711	1.0000
0.0721	1.0000
0.0731	1.0000
0.0741	1.0000
0.0751	1.0000
0.0761	1.0000
0.0771	1.0000
0.0781	1.0000
0.0791	1.0000
0.0801	1.0000
0.0811	1.0000
0.0821	1.0000
0.0831	1.0000
0.0841	1.0000
0.0851	1.0000
0.0861	1.0000
0.0871	1.0000
0.0881	1.0000
0.0891	1.0000
0.0901	1.0000
0.0911	1.0000
0.0921	1.0000
0.0931	1.0000
0.0941	1.0000
0.0951	1.0000
0.0961	1.0000
0.0971	1.0000
0.0981	1.0000
0.0991	1.0000
0.1001	1.0000
0.1011	1.0000
0.1021	1.0000
0.1031	1.0000
0.1041	1.0000
0.1051	1.0000
0.1061	1.0000
0.1071	1.0000
0.1081	1.0000
0.1091	1.0000
0.1101	1.0000
0.1111	1.0000
0.1121	1.0000
0.1131	1.0000
0.1141	1.0000
0.1151	1.0000
0.1161	1.0000
0.1171	1.0000
0.1181	1.0000
0.1191	1.0000
0.1201	1.0000
0.1211	1.0000
0.1221	1.0000
0.1231	1.0000
0.1241	1.0000
0.1251	1.0000
0.1261	1.0000
0.1271	1.0000
0.1281	1.0000
0.1291	1.0000
0.1301	1.0000
0.1311	1.0000
0.1321	1.0000
0.1331	1.0000
0.1341	1.0000
0.1351	1.0000
0.1361	1.0000
0.1371	1.0000
0.1381	1.0000
0.1391	1.0000
0.1401	1.0000
0.1411	1.0000
0.1421	1.0000
0.1431	1.0000
0.1441	1.0000
0.1451	1.0000
0.1461	1.0000
0.1471	1.0000
0.1481	1.0000
0.1491	1.0000
0.1502	1.0000
0.1512	1.0000
0.1522	1.0000
0.1532	1.0000
0.1542	1.0000
0.1552	1.0000
0.1562	1.0000
0.1572	1.0000
0.1582	1.0000
0.1592	1.0000
0.1602	1.0000
0.1612	1.0000
0.1622	1.0000
0.1632	1.0000
0.1642	1.0000
0.1652	1.0000
0.1662	1.0000
0.1672	1.0000
0.1682	1.0000
0.1692	1.0000
0.1702	1.0000
0.1712	1.0000
0.1722	1.0000
0.1732	1.0000
0.1742	1.0000
0.1752	1.0000
0.1762	1.0000
0.1772	1.0000
0.1782	1.0000
0.1792	1.0000
0.1802	1.0000
0.1812	1.0000
0.1822	1.0000
0.1832	1.0000
0.1842	1.0000
0.1852	1.0000
0.1862	1.0000
0.1872	1.0000
0.1882	1.0000
0.1892	1.0000
0.1902	1.0000
0.1912	1.0000
0.1922	1.0000
0.1932	1.0000
0.1942	1.0000
0.1952	1.0000
0.1962	1.0000
0.1972	1.0000
0.1982	1.0000
0.1992	1.0000
0.2002	1.0000
0.2012	1.0000
0.2022	1.0000
0.2032	1.0000
0.2042	1.0000
0.2052	1.0000
0.2062	1.0000
0.2072	1.0000
0.2082	1.0000
0.2092	1.0000
0.2102	1.0000
0.2112	1.0000
0.2122	1.0000
0.2132	1.0000
0.2142	1.0000
0.2152	1.0000
0.2162	1.0000
0.2172	1.0000
0.2182	1.0000
0.2192	1.0000
0.2202	1.0000
0.2212	1.0000
0.2222	1.0000
0.2232	1.0000
0.2242	1.0000
0.2252	1.0000
0.2262	1.0000
0.2272	1.0000
0.2282	1.0000
0.2292	1.0000
0.2302	1.0000
0.2312	1.0000
0.2322	1.0000
0.2332	1.0000
0.2342	1.0000
0.2352	1.0000
0.2362	1.0000
0.2372	1.0000
0.2382	1.0000
0.2392	1.0000
0.2402	0.9998
0.2412	0.9960
0.2422	0.9921
0.2432	0.9883
0.2442	0.9845
0.2452	0.9806
0.2462	0.9768
0.2472	0.9730
0.2482	0.9692
0.2492	0.9654
0.2503	0.9617
0.2513	0.9579
0.2523	0.9541
0.2533	0.9504
0.2543	0.9466
0.2553	0.9429
0.2563	0.9391
0.2573	0.9354
0.2583	0.9317
0.2593	0.9280
0.2603	0.9243
0.2613	0.9205
0.2623	0.9169
0.2633	0.9132
0.2643	0.9095
0.2653	0.9058
0.2663	0.9022
0.2673	0.8985
0.2683	0.8949
0.2693	0.8912
0.2703	0.8876
0.2713	0.8840
0.2723	0.8803
0.2733	0.8767
0.2743	0.8731
0.2753	0.8695
0.2763	0.8659
0.2773	0.8624
0.2783	0.8588
0.2793	0.8552
0.2803	0.8517
0.2813	0.8481
0.2823	0.8446
0.2833	0.8410
0.2843	0.8375
0.2853	0.8340
0.2863	0.8305
0.2873	0.8269
0.2883	0.8234
0.2893	0.8200
0.2903	0.8165
0.2913	0.8130
0.2923	0.8095
0.2933	0.8061
0.2943	0.8026
0.2953	0.7992
0.2963	0.7957
0.2973	0.7923
0.2983	0.7889
0.2993	0.7854
0.3003	0.7820
0.3013	0.7786
0.3023	0.7752
0.3033	0.7718
0.3043	0.7685
0.3053	0.7651
0.3063	0.7617
0.3073	0.7584
0.3083	0.7550
0.3093	0.7517
0.3103	0.7483
0.3113	0.7450
0.3123	0.7417
0.3133	0.7384
0.3143	0.7351
0.3153	0.7318
0.3163	0.7285
0.3173	0.7252
0.3183	0.7219
0.3193	0.7186
0.3203	0.7154
0.3213	0.7121
0.3223	0.7089
0.3233	0.7056
0.3243	0.7024
0.3253	0.6992
0.3263	0.6959
0.3273	0.6927
0.3283	0.6895
0.3293	0.6863
0.3303	0.6832
0.3313	0.6800
0.3323	0.6768
0.3333	0.6736
0.3343	0.6705
0.3353	0.6673
0.3363	0.6642
0.3373	0.6610
0.3383	0.6579
0.3393	0.6548
0.3403	0.6517
0.3413	0.6486
0.3423	0.6455
0.3433	0.6424
0.3443	0.6393
0.3453	0.6362
0.3463	0.6331
0.3473	0.6301
0.3483	0.6270
0.3493	0.6240
0.3504	0.6209
0.3514	0.6179
0.3524	0.6149
0.3534	0.6119
0.3544	0.6089
0.3554	0.6059
0.3564	0.6029
0.3574	0.5999
0.3584	0.5969
0.3594	0.5939
0.3604	0.5910
0.3614	0.5880
0.3624	0.5850
0.3634	0.5821
0.3644	0.5792
0.3654	0.5762
0.3664	0.5733
0.3674	0.5704
0.3684	0.5675
0.3694	0.5646
0.3704	0.5617
0.3714	0.5588
0.3724	0.5559
0.3734	0.5531
0.3744	0.5502
0.3754	0.5474
0.3764	0.5445
0.3774	0.5417
0.3784	0.5388
0.3794	0.5360
0.3804	0.5332
0.3814	0.5304
0.3824	0.5276
0.3834	0.5248
0.3844	0.5220
0.3854	0.5192
0.3864	0.5165
0.3874	0.5137
0.3884	0.5109
0.3894	0.5082
0.3904	0.5054
0.3914	0.5027
0.3924	0.5000
0.3934	0.4973
0.3944	0.4945
0.3954	0.4918
0.3964	0.4891
0.3974	0.4864
0.3984	0.4838
0.3994	0.4811
0.4004	0.4784
0.4014	0.4758
0.4024	0.4731
0.4034	0.4705
0.4044	0.4678
0.4054	0.4652
0.4064	0.4626
0.4074	0.4599
0.4084	0.4573
0.4094	0.4547
0.4104	0.4521
0.4114	0.4496
0.4124	0.4470
0.4134	0.4444
0.4144	0.4418
0.4154	0.4393
0.4164	0.4367
0.4174	0.4342
0.4184	0.4317
0.4194	0.4291
0.4204	0.4266
0.4214	0.4241
0.4224	0.4216
0.4234	0.4191
0.4244	0.4166
0.4254	0.4141
0.4264	0.4116
0.4274	0.4092
0.4284	0.4067
0.4294	0.4043
0.4304	0.4018
0.4314	0.3994
0.4324	0.3969
0.4334	0.3945
0.4344	0.3921
0.4354	0.3897
0.4364	0.3873
0.4374	0.3849
0.4384	0.3825
0.4394	0.3801
0.4404	0.3778
0.4414	0.3754
0.4424	0.3730
0.4434	0.3707
0.4444	0.3683
0.4454	0.3660
0.4464	0.3637
0.4474	0.3614
0.4484	0.3591
0.4494	0.3567
0.4505	0.3545
0.4515	0.3522
0.4525	0.3499
0.4535	0.3476
0.4545	0.3453
0.4555	0.3431
0.4565	0.3408
0.4575	0.3400
0.4585	0.3400
0.4595	0.3400
0.4605	0.3400
0.4615	0.3400
0.4625	0.3400
0.4635	0.3400
0.4645	0.3400
0.4655	0.3400
0.4665	0.3400
0.4675	0.3400
0.4685	0.3400
0.4695	0.3400
0.4705	0.3400
0.4715	0.3400
0.4725	0.3400
0.4735	0.3400
0.4745	0.3400
0.4755	0.3400
0.4765	0.3400
0.4775	0.3400
0.4785	0.3400
0.4795	0.3400
0.4805	0.3400
0.4815	0.3400
0.4825	0.3400
0.4835	0.3400
0.4845	0.3400
0.4855	0.3400
0.4865	0.3400
0.4875	0.3400
0.4885	0.3400
0.4895	0.3400
0.4905	0.3400
0.4915	0.3400
0.4925	0.3400
0.4935	0.3400
0.4945	0.3400
0.4955	0.3400
0.4965	0.3400
0.4975	0.3400
0.4985	0.3400
0.4995	0.3400
0.5005	0.3400
0.5015	0.3400
0.5025	0.3400
0.5035	0.3400
0.5045	0.3400
0.5055	0.3400
0.5065	0.3400
0.5075	0.3400
0.5085	0.3400
0.5095	0.3400
0.5105	0.3400
0.5115	0.3400
0.5125	0.3400
0.5135	0.3400
0.5145	0.3400
0.5155	0.3400
0.5165	0.3400
0.5175	0.3400
0.5185	0.3400
0.5195	0.3400
0.5205	0.3400
0.5215	0.3400
0.5225	0.3400
0.5235	0.3400
0.5245	0.3400
0.5255	0.3400
0.5265	0.3400
0.5275	0.3400
0.5285	0.3400
0.5295	0.3400
0.5305	0.3400
0.5315	0.3400
0.5325	0.3400
0.5335	0.3400
0.5345	0.3400
0.5355	0.3400
0.5365	0.3400
0.5375	0.3400
0.5385	0.3400
0.5395	0.3400
0.5405	0.3400
0.5415	0.3400
0.5425	0.3400
0.5435	0.3400
0.5445	0.3400
0.5455	0.3400
0.5465	0.3400
0.5475	0.3400
0.5485	0.3400
0.5495	0.3400
0.5506	0.3400
0.5516	0.3400
0.5526	0.3400
0.5536	0.3400
0.5546	0.3400
0.5556	0.3400
0.5566	0.3400
0.5576	0.3400
0.5586	0.3400
0.5596	0.3400
0.5606	0.3400
0.5616	0.3400
0.5626	0.3400
0.5636	0.3400
0.5646	0.3400
0.5656	0.3400
0.5666	0.3400
0.5676	0.3400
0.5686	0.3400
0.5696	0.3400
0.5706	0.3400
0.5716	0.3400
0.5726	0.3400
0.5736	0.3400
0.5746	0.3400
0.5756	0.3400
0.5766	0.3400
0.5776	0.3400
0.5786	0.3400
0.5796	0.3400
0.5806	0.3400
0.5816	0.3400
0.5826	0.3400
0.5836	0.3400
0.5846	0.3400
0.5856	0.3400
0.5866	0.3400
0.5876	0.3400
0.5886	0.3400
0.5896	0.3400
0.5906	0.3400
0.5916	0.3400
0.5926	0.3400
0.5936	0.3400
0.5946	0.3400
0.5956	0.3400
0.5966	0.3400
0.5976	0.3400
0.5986	0.3400
0.5996	0.3400
0.6006	0.3400
0.6016	0.3400
0.6026	0.3400
0.6036	0.3400
0.6046	0.3400
0.6056	0.3400
0.6066	0.3400
0.6076	0.3400
0.6086	0.9667
0.6096	0.9667
0.6106	0.9667
0.6116	0.9667
0.6126	0.9667
0.6136	0.9667
0.6146	0.9667
0.6156	0.9667
0.6166	0.9667
0.6176	0.9667
0.6186	0.9667
0.6196	0.9667
0.6206	0.9667
0.6216	0.9667
0.6226	0.9667
0.6236	0.9667
0.6246	0.9667
0.6256	0.9667
0.6266	0.9667
0.6276	0.9667
0.6286	0.9667
0.6296	0.9667
0.6306	0.9667
0.6316	0.9667
0.6326	0.9667
0.6336	0.9667
0.6346	0.9667
0.6356	0.9667
0.6366	0.9667
0.6376	0.9667
0.6386	0.9667
0.6396	0.9667
0.6406	0.9667
0.6416	0.9667
0.6426	0.9667
0.6436	0.9667
0.6446	0.9667
0.6456	0.9667
0.6466	0.9667
0.6476	0.9667
0.6486	0.9667
0.6496	0.9667
0.6507	0.9667
0.6517	0.9667
0.6527	0.9667
0.6537	0.9667
0.6547	0.9667
0.6557	0.9667
0.6567	0.9667
0.6577	0.9667
0.6587	0.9667
0.6597	0.9667
0.6607	0.9667
0.6617	0.9667
0.6627	0.9667
0.6637	0.9667
0.6647	0.9667
0.6657	0.9667
0.6667	0.9667
0.6677	0.9667
0.6687	0.9667
0.6697	0.9667
0.6707	0.9667
0.6717	0.9667
0.6727	0.9667
0.6737	0.9667
0.6747	0.9667
0.6757	0.9667
0.6767	0.9667
0.6777	0.9667
0.6787	0.9667
0.6797	0.9667
0.6807	0.9667
0.6817	0.9667
0.6827	0.9667
0.6837	0.9667
0.6847	0.9667
0.6857	0.9667
0.6867	0.9667
0.6877	0.9667
0.6887	0.9667
0.6897	0.9667
0.6907	0.9667
0.6917	0.9667
0.6927	0.9667
0.6937	0.9667
0.6947	0.9667
0.6957	0.9667
0.6967	0.9667
0.6977	0.9667
0.6987	0.9667
0.6997	0.9667
0.7007	0.9667
0.7017	0.9667
0.7027	0.9667
0.7037	0.9667
0.7047	0.9667
0.7057	0.9667
0.7067	0.9667
0.7077	0.9667
0.7087	0.9667
0.7097	0.9667
0.7107	0.9667
0.7117	0.9667
0.7127	0.9667
0.7137	0.9667
0.7147	0.9667
0.7157	0.9667
0.7167	0.9667
0.7177	0.9667
0.7187	0.9667
0.7197	0.9667
0.7207	0.9667
0.7217	0.9667
0.7227	0.9667
0.7237	0.9667
0.7247	0.9667
0.7257	0.9667
0.7267	0.9667
0.7277	0.9667
0.7287	0.9667
0.7297	0.9667
0.7307	0.9667
0.7317	0.9667
0.7327	0.9667
0.7337	0.9667
0.7347	0.9667
0.7357	0.9667
0.7367	0.9667
0.7377	0.9667
0.7387	0.9667
0.7397	0.9667
0.7407	0.9667
0.7417	0.9667
0.7427	0.9667
0.7437	0.9667
0.7447	0.9667
0.7457	0.9667
0.7467	0.9667
0.7477	0.9667
0.7487	0.9667
0.7497	0.9667
0.7508	0.9667
0.7518	0.9667
0.7528	0.9667
0.7538	0.9667
0.7548	0.9667
0.7558	0.9667
0.7568	0.9667
0.7578	0.9667
0.7588	0.9667
0.7598	0.9667
0.7608	0.9667
0.7618	0.9667
0.7628	0.9667
0.7638	0.9667
0.7648	0.9667
0.7658	0.9667
0.7668	0.9667
0.7678	0.9667
0.7688	0.9667
0.7698	0.9667
0.7708	0.9667
0.7718	0.9667
0.7728	0.9667
0.7738	0.9667
0.7748	0.9667
0.7758	0.9667
0.7768	0.9667
0.7778	0.2500
0.7788	0.2500
0.7798	0.2500
0.7808	0.2500
0.7818	0.2500
0.7828	0.2500
0.7838	0.2500
0.7848	0.2500
0.7858	0.2500
0.7868	0.2500
0.7878	0.2500
0.7888	0.2500
0.7898	0.2500
0.7908	0.2500
0.7918	0.2500
0.7928	0.2500
0.7938	0.2500
0.7948	0.2500
0.7958	0.2500
0.7968	0.2500
0.7978	0.2500
0.7988	0.2500
0.7998	0.2500
0.8008	0.2500
0.8018	0.2500
0.8028	0.2500
0.8038	0.2500
0.8048	0.2500
0.8058	0.2500
0.8068	0.2500
0.8078	0.2500
0.8088	0.2500
0.8098	0.2500
0.8108	0.2500
0.8118	0.2500
0.8128	0.2500
0.8138	0.2500
0.8148	0.2500
0.8158	0.2500
0.8168	0.2500
0.8178	0.2500
0.8188	0.2500
0.8198	0.2500
0.8208	0.2500
0.8218	0.2500
0.8228	0.2500
0.8238	0.2500
0.8248	0.2500
0.8258	0.2500
0.8268	0.2500
0.8278	0.2500
0.8288	0.2500
0.8298	0.2500
0.8308	0.2500
0.8318	0.2500
0.8328	0.2500
0.8338	0.2500
0.8348	0.2500
0.8358	0.2500
0.8368	0.2500
0.8378	0.2500
0.8388	0.2500
0.8398	0.2500
0.8408	0.2500
0.8418	0.2500
0.8428	0.2500
0.8438	0.2500
0.8448	0.2500
0.8458	0.2500
0.8468	0.2500
0.8478	0.2500
0.8488	0.2500
0.8498	0.2500
0.8509	0.2500
0.8519	0.2500
0.8529	0.2500
0.8539	0.2500
0.8549	0.2500
0.8559	0.2500
0.8569	0.2500
0.8579	0.2500
0.8589	0.2500
0.8599	0.2500
0.8609	0.2500
0.8619	0.2500
0.8629	0.2500
0.8639	0.2500
0.8649	0.2500
0.8659	0.2500
0.8669	0.2500
0.8679	0.2500
0.8689	0.2500
0.8699	0.2500
0.8709	0.2500
0.8719	0.2500
0.8729	0.2500
0.8739	0.2500
0.8749	0.2500
0.8759	0.2500
0.8769	0.2500
0.8779	0.2500
0.8789	0.2500
0.8799	0.2500
0.8809	0.2500
0.8819	0.2500
0.8829	0.2500
0.8839	0.2500
0.8849	0.2500
0.8859	0.2500
0.8869	0.2500
0.8879	0.2500
0.8889	0.2500
0.8899	0.2500
0.8909	0.2500
0.8919	0.2500
0.8929	0.2500
0.8939	0.2500
0.8949	0.2500
0.8959	0.2500
0.8969	0.2500
0.8979	0.2500
0.8989	0.2500
0.8999	0.2500
0.9009	0.2500
0.9019	0.2500
0.9029	0.2500
0.9039	0.2500
0.9049	0.2500
0.9059	0.2500
0.9069	0.2500
0.9079	0.2500
0.9089	0.2500
0.9099	0.2500
0.9109	0.2500
0.9119	0.2500
0.9129	0.2500
0.9139	0.2500
0.9149	0.2500
0.9159	0.2500
0.9169	0.2500
0.9179	0.2500
0.9189	0.2500
0.9199	0.2500
0.9209	0.2500
0.9219	0.2500
0.9229	0.2500
0.9239	0.2500
0.9249	0.2500
0.9259	0.2500
0.9269	0.2500
0.9279	0.2500
0.9289	0.2500
0.9299	0.2500
0.9309	0.2500
0.9319	0.2500
0.9329	0.2500
0.9339	0.2500
0.9349	0.2500
0.9359	0.2500
0.9369	0.2500
0.9379	0.2500
0.9389	0.2500
0.9399	0.2500
0.9409	0.2500
0.9419	0.2500
0.9429	0.2500
0.9439	0.2500
0.9449	0.2500
0.9459	0.2500
0.9469	0.2500
0.9479	0.2500
0.9489	0.2500
0.9499	0.2500
0.9510	0.2500
0.9520	0.2500
0.9530	0.2500
0.9540	0.2500
0.9550	0.2500
0.9560	0.2500
0.9570	0.2500
0.9580	0.2500
0.9590	0.2500
0.9600	0.2500
0.9610	0.2500
0.9620	0.2500
0.9630	0.2500
0.9640	0.2500
0.9650	0.2500
0.9660	0.2500
0.9670	0.2500
0.9680	0.2500
0.9690	0.2500
0.9700	0.2500
0.9710	0.2500
0.9720	0.2500
0.9730	0.2500
0.9740	0.2500
0.9750	0.2500
0.9760	0.2500
0.9770	0.2500
0.9780	0.2500
0.9790	0.2500
0.9800	0.2500
0.9810	0.2500
0.9820	0.2500
0.9830	0.2500
0.9840	0.2500
0.9850	0.2500
0.9860	0.2500
0.9870	0.2500
0.9880	0.2500
0.9890	0.2500
0.9900	0.2500
0.9910	0.2500
0.9920	0.2500
0.9930	0.2500
0.9940	0.2500
0.9950	0.2500
0.9960	0.2500
0.9970	0.2500
0.9980	0.2500
0.9990	0.2500
1.0000	0.2500


==> image/tikz/data/bgk1D1D_rho_epsi124-11.tsv <==
0.0000	1.0000
0.0100	1.0000
0.0200	1.0000
0.0300	1.0000
0.0400	1.0000
0.0500	1.0000
0.0600	0.9999
0.0700	0.9999
0.0800	0.9998
0.0900	0.9996
0.1000	0.9993
0.1100	0.9988
0.1200	0.9980
0.1300	0.9968
0.1400	0.9948
0.1500	0.9921
0.1600	0.9881
0.1700	0.9827
0.1800	0.9757
0.1900	0.9668
0.2000	0.9559
0.2100	0.9430
0.2200	0.9281
0.2300	0.9113
0.2400	0.8928
0.2500	0.8727
0.2600	0.8513
0.2700	0.8287
0.2800	0.8052
0.2900	0.7810
0.3000	0.7562
0.3100	0.7310
0.3200	0.7056
0.3300	0.6801
0.3400	0.6547
0.3500	0.6295
0.3600	0.6046
0.3700	0.5801
0.3800	0.5563
0.3900	0.5331
0.4000	0.5109
0.4100	0.4897
0.4200	0.4699
0.4300	0.4515
0.4400	0.4349
0.4500	0.4203
0.4600	0.4080
0.4700	0.3980
0.4800	0.3904
0.4900	0.3854
0.5000	0.3828
0.5100	0.3826
0.5200	0.3850
0.5300	0.3903
0.5400	0.3989
0.5500	0.4115
0.5600	0.4287
0.5700	0.4511
0.5800	0.4791
0.5900	0.5127
0.6000	0.5514
0.6100	0.5942
0.6200	0.6399
0.6300	0.6871
0.6400	0.7343
0.6500	0.7799
0.6600	0.8228
0.6700	0.8618
0.6800	0.8963
0.6900	0.9255
0.7000	0.9490
0.7100	0.9665
0.7200	0.9775
0.7300	0.9817
0.7400	0.9784
0.7500	0.9668
0.7600	0.9458
0.7700	0.9142
0.7800	0.8708
0.7900	0.8156
0.8000	0.7501
0.8100	0.6786
0.8200	0.6072
0.8300	0.5419
0.8400	0.4863
0.8500	0.4407
0.8600	0.4041
0.8700	0.3751
0.8800	0.3518
0.8900	0.3329
0.9000	0.3176
0.9100	0.3051
0.9200	0.2948
0.9300	0.2864
0.9400	0.2795
0.9500	0.2739
0.9600	0.2692
0.9700	0.2655
0.9800	0.2623
0.9900	0.2602
1.0000	0.2576


==> image/tikz/data/bgk1D1D_rho_epsi124-12.tsv <==
0.0000	1.0000
0.0100	1.0000
0.0200	1.0000
0.0300	1.0000
0.0400	1.0000
0.0500	1.0000
0.0600	1.0000
0.0700	1.0000
0.0800	1.0000
0.0900	1.0000
0.1000	1.0000
0.1100	1.0000
0.1200	1.0000
0.1300	1.0000
0.1400	1.0000
0.1500	1.0000
0.1600	1.0000
0.1700	0.9998
0.1800	0.9992
0.1900	0.9976
0.2000	0.9939
0.2100	0.9870
0.2200	0.9759
0.2300	0.9603
0.2400	0.9405
0.2500	0.9172
0.2600	0.8913
0.2700	0.8636
0.2800	0.8346
0.2900	0.8048
0.3000	0.7746
0.3100	0.7442
0.3200	0.7139
0.3300	0.6838
0.3400	0.6540
0.3500	0.6247
0.3600	0.5959
0.3700	0.5676
0.3800	0.5399
0.3900	0.5128
0.4000	0.4865
0.4100	0.4609
0.4200	0.4361
0.4300	0.4123
0.4400	0.3898
0.4500	0.3693
0.4600	0.3525
0.4700	0.3424
0.4800	0.3395
0.4900	0.3403
0.5000	0.3419
0.5100	0.3421
0.5200	0.3415
0.5300	0.3414
0.5400	0.3420
0.5500	0.3425
0.5600	0.3436
0.5700	0.3480
0.5800	0.3622
0.5900	0.4079
0.6000	0.5121
0.6100	0.6839
0.6200	0.8623
0.6300	0.9551
0.6400	0.9822
0.6500	0.9853
0.6600	0.9818
0.6700	0.9780
0.6800	0.9762
0.6900	0.9757
0.7000	0.9752
0.7100	0.9744
0.7200	0.9732
0.7300	0.9718
0.7400	0.9720
0.7500	0.9739
0.7600	0.9659
0.7700	0.9066
0.7800	0.6988
0.7900	0.3933
0.8000	0.2661
0.8100	0.2513
0.8200	0.2501
0.8300	0.2500
0.8400	0.2500
0.8500	0.2500
0.8600	0.2500
0.8700	0.2500
0.8800	0.2500
0.8900	0.2500
0.9000	0.2500
0.9100	0.2500
0.9200	0.2500
0.9300	0.2500
0.9400	0.2500
0.9500	0.2500
0.9600	0.2500
0.9700	0.2500
0.9800	0.2500
0.9900	0.2500
1.0000	0.2500


==> image/tikz/data/bgk1D1D_rho_epsi124-13.tsv <==
0.0000	0.0030
0.0100	0.0040
0.0200	0.0048
0.0300	0.0059
0.0400	0.0070
0.0500	0.0085
0.0600	0.0102
0.0700	0.0121
0.0800	0.0143
0.0900	0.0168
0.1000	0.0196
0.1100	0.0227
0.1200	0.0261
0.1300	0.0298
0.1400	0.0339
0.1500	0.0382
0.1600	0.0426
0.1700	0.0473
0.1800	0.0521
0.1900	0.0568
0.2000	0.0616
0.2100	0.0662
0.2200	0.0706
0.2300	0.0747
0.2400	0.0785
0.2500	0.0819
0.2600	0.0849
0.2700	0.0873
0.2800	0.0892
0.2900	0.0906
0.3000	0.0913
0.3100	0.0916
0.3200	0.0913
0.3300	0.0904
0.3400	0.0890
0.3500	0.0872
0.3600	0.0848
0.3700	0.0822
0.3800	0.0792
0.3900	0.0756
0.4000	0.0720
0.4100	0.0682
0.4200	0.0638
0.4300	0.0594
0.4400	0.0552
0.4500	0.0501
0.4600	0.0451
0.4700	0.0411
0.4800	0.0353
0.4900	0.0293
0.5000	0.0256
0.5100	0.0195
0.5200	0.0135
0.5300	0.0095
0.5400	0.0042
0.5500	-0.0011
0.5600	-0.0051
0.5700	-0.0093
0.5800	-0.0134
0.5900	-0.0163
0.6000	-0.0186
0.6100	-0.0203
0.6200	-0.0208
0.6300	-0.0200
0.6400	-0.0182
0.6500	-0.0154
0.6600	-0.0110
0.6700	-0.0055
0.6800	0.0008
0.6900	0.0081
0.7000	0.0162
0.7100	0.0245
0.7200	0.0329
0.7300	0.0413
0.7400	0.0490
0.7500	0.0559
0.7600	0.0620
0.7700	0.0669
0.7800	0.0702
0.7900	0.0723
0.8000	0.0730
0.8100	0.0722
0.8200	0.0703
0.8300	0.0673
0.8400	0.0635
0.8500	0.0592
0.8600	0.0545
0.8700	0.0496
0.8800	0.0448
0.8900	0.0400
0.9000	0.0355
0.9100	0.0313
0.9200	0.0273
0.9300	0.0236
0.9400	0.0204
0.9500	0.0175
0.9600	0.0148
0.9700	0.0126
0.9800	0.0104
0.9900	0.0089
1.0000	0.0069


==> image/tikz/data/bgk1D1D_rho_epsi124-14.tsv <==
0.0000	0.0000
0.0010	0.0000
0.0020	0.0000
0.0030	0.0000
0.0040	0.0000
0.0050	0.0000
0.0060	0.0000
0.0070	0.0000
0.0080	0.0000
0.0090	0.0000
0.0100	0.0000
0.0110	0.0000
0.0120	0.0000
0.0130	0.0000
0.0140	0.0000
0.0150	0.0000
0.0160	0.0000
0.0170	0.0000
0.0180	0.0000
0.0190	0.0000
0.0200	0.0000
0.0210	0.0000
0.0220	0.0000
0.0230	0.0000
0.0240	0.0000
0.0250	0.0000
0.0260	0.0000
0.0270	0.0000
0.0280	0.0000
0.0290	0.0000
0.0300	0.0000
0.0310	0.0000
0.0320	0.0000
0.0330	0.0000
0.0340	0.0000
0.0350	0.0000
0.0360	0.0000
0.0370	0.0000
0.0380	0.0000
0.0390	0.0000
0.0400	0.0000
0.0410	0.0000
0.0420	0.0000
0.0430	0.0000
0.0440	0.0000
0.0450	0.0000
0.0460	0.0000
0.0470	0.0000
0.0480	0.0000
0.0490	0.0000
0.0501	0.0000
0.0511	0.0000
0.0521	0.0000
0.0531	0.0000
0.0541	0.0000
0.0551	0.0000
0.0561	0.0000
0.0571	0.0000
0.0581	0.0000
0.0591	0.0000
0.0601	0.0000
0.0611	0.0000
0.0621	0.0000
0.0631	0.0000
0.0641	0.0000
0.0651	0.0000
0.0661	0.0000
0.0671	0.0000
0.0681	0.0000
0.0691	0.0000
0.0701	0.0000
0.0711	0.0000
0.0721	0.0000
0.0731	0.0000
0.0741	0.0000
0.0751	0.0000
0.0761	0.0000
0.0771	0.0000
0.0781	0.0000
0.0791	0.0000
0.0801	0.0000
0.0811	0.0000
0.0821	0.0000
0.0831	0.0000
0.0841	0.0000
0.0851	0.0000
0.0861	0.0000
0.0871	0.0000
0.0881	0.0000
0.0891	0.0000
0.0901	0.0000
0.0911	0.0000
0.0921	0.0000
0.0931	0.0000
0.0941	0.0000
0.0951	0.0000
0.0961	0.0000
0.0971	0.0000
0.0981	0.0000
0.0991	0.0000
0.1001	0.0000
0.1011	0.0000
0.1021	0.0000
0.1031	0.0000
0.1041	0.0000
0.1051	0.0000
0.1061	0.0000
0.1071	0.0000
0.1081	0.0000
0.1091	0.0000
0.1101	0.0000
0.1111	0.0000
0.1121	0.0000
0.1131	0.0000
0.1141	0.0000
0.1151	0.0000
0.1161	0.0000
0.1171	0.0000
0.1181	0.0000
0.1191	0.0000
0.1201	0.0000
0.1211	0.0000
0.1221	0.0000
0.1231	0.0000
0.1241	0.0000
0.1251	0.0000
0.1261	0.0000
0.1271	0.0000
0.1281	0.0000
0.1291	0.0000
0.1301	0.0000
0.1311	0.0000
0.1321	0.0000
0.1331	0.0000
0.1341	0.0000
0.1351	0.0000
0.1361	0.0000
0.1371	0.0000
0.1381	0.0000
0.1391	0.0000
0.1401	0.0000
0.1411	0.0000
0.1421	0.0000
0.1431	0.0000
0.1441	0.0000
0.1451	0.0000
0.1461	0.0000
0.1471	0.0000
0.1481	0.0000
0.1491	0.0000
0.1502	0.0000
0.1512	0.0000
0.1522	0.0000
0.1532	0.0000
0.1542	0.0000
0.1552	0.0000
0.1562	0.0000
0.1572	0.0000
0.1582	0.0000
0.1592	0.0000
0.1602	0.0000
0.1612	0.0000
0.1622	0.0000
0.1632	0.0000
0.1642	0.0000
0.1652	0.0000
0.1662	0.0000
0.1672	0.0000
0.1682	0.0000
0.1692	0.0000
0.1702	0.0000
0.1712	0.0000
0.1722	0.0000
0.1732	0.0000
0.1742	0.0000
0.1752	0.0000
0.1762	0.0000
0.1772	0.0000
0.1782	0.0000
0.1792	0.0000
0.1802	0.0000
0.1812	0.0000
0.1822	0.0000
0.1832	0.0000
0.1842	0.0000
0.1852	0.0000
0.1862	0.0000
0.1872	0.0000
0.1882	0.0000
0.1892	0.0000
0.1902	0.0000
0.1912	0.0000
0.1922	0.0000
0.1932	0.0000
0.1942	0.0000
0.1952	0.0000
0.1962	0.0000
0.1972	0.0000
0.1982	0.0000
0.1992	0.0000
0.2002	0.0000
0.2012	0.0000
0.2022	0.0000
0.2032	0.0000
0.2042	0.0000
0.2052	0.0000
0.2062	0.0000
0.2072	0.0000
0.2082	0.0000
0.2092	0.0000
0.2102	0.0000
0.2112	0.0000
0.2122	0.0000
0.2132	0.0000
0.2142	0.0000
0.2152	0.0000
0.2162	0.0000
0.2172	0.0000
0.2182	0.0000
0.2192	0.0000
0.2202	0.0000
0.2212	0.0000
0.2222	0.0000
0.2232	0.0000
0.2242	0.0000
0.2252	0.0000
0.2262	0.0000
0.2272	0.0000
0.2282	0.0000
0.2292	0.0000
0.2302	0.0000
0.2312	0.0000
0.2322	0.0000
0.2332	0.0000
0.2342	0.0000
0.2352	0.0000
0.2362	0.0000
0.2372	0.0000
0.2382	0.0000
0.2392	0.0000
0.2402	0.0000
0.2412	0.0000
0.2422	0.0000
0.2432	0.0000
0.2442	0.0000
0.2452	0.0000
0.2462	0.0000
0.2472	0.0000
0.2482	0.0000
0.2492	0.0000
0.2503	0.0000
0.2513	0.0000
0.2523	0.0000
0.2533	0.0000
0.2543	0.0000
0.2553	0.0000
0.2563	0.0000
0.2573	0.0000
0.2583	0.0000
0.2593	0.0000
0.2603	0.0000
0.2613	0.0000
0.2623	0.0000
0.2633	0.0000
0.2643	0.0000
0.2653	0.0000
0.2663	0.0000
0.2673	0.0000
0.2683	0.0000
0.2693	0.0000
0.2703	0.0000
0.2713	0.0000
0.2723	0.0000
0.2733	0.0000
0.2743	0.0000
0.2753	0.0000
0.2763	0.0000
0.2773	0.0000
0.2783	0.0000
0.2793	0.0000
0.2803	0.0000
0.2813	0.0000
0.2823	0.0000
0.2833	0.0000
0.2843	0.0000
0.2853	0.0000
0.2863	0.0000
0.2873	0.0000
0.2883	0.0000
0.2893	0.0000
0.2903	0.0000
0.2913	0.0000
0.2923	0.0000
0.2933	0.0000
0.2943	0.0000
0.2953	0.0000
0.2963	0.0000
0.2973	0.0000
0.2983	0.0000
0.2993	0.0000
0.3003	0.0000
0.3013	0.0000
0.3023	0.0000
0.3033	0.0000
0.3043	0.0000
0.3053	0.0000
0.3063	0.0000
0.3073	0.0000
0.3083	0.0000
0.3093	0.0000
0.3103	0.0000
0.3113	0.0000
0.3123	0.0000
0.3133	0.0000
0.3143	0.0000
0.3153	0.0000
0.3163	0.0000
0.3173	0.0000
0.3183	0.0000
0.3193	0.0000
0.3203	0.0000
0.3213	0.0000
0.3223	0.0000
0.3233	0.0000
0.3243	0.0000
0.3253	0.0000
0.3263	0.0000
0.3273	0.0000
0.3283	0.0000
0.3293	0.0000
0.3303	0.0000
0.3313	0.0000
0.3323	0.0000
0.3333	0.0000
0.3343	0.0000
0.3353	0.0000
0.3363	0.0000
0.3373	0.0000
0.3383	0.0000
0.3393	0.0000
0.3403	0.0000
0.3413	0.0000
0.3423	0.0000
0.3433	0.0000
0.3443	0.0000
0.3453	0.0000
0.3463	0.0000
0.3473	0.0000
0.3483	0.0000
0.3493	0.0000
0.3504	0.0000
0.3514	0.0000
0.3524	0.0000
0.3534	0.0000
0.3544	0.0000
0.3554	0.0000
0.3564	0.0000
0.3574	0.0000
0.3584	0.0000
0.3594	0.0000
0.3604	0.0000
0.3614	0.0000
0.3624	0.0000
0.3634	0.0000
0.3644	0.0000
0.3654	0.0000
0.3664	0.0000
0.3674	0.0000
0.3684	0.0000
0.3694	0.0000
0.3704	0.0000
0.3714	0.0000
0.3724	0.0000
0.3734	0.0000
0.3744	0.0000
0.3754	0.0000
0.3764	0.0000
0.3774	0.0000
0.3784	0.0000
0.3794	0.0000
0.3804	0.0000
0.3814	0.0000
0.3824	0.0000
0.3834	0.0000
0.3844	0.0000
0.3854	0.0000
0.3864	0.0000
0.3874	0.0000
0.3884	0.0000
0.3894	0.0000
0.3904	0.0000
0.3914	0.0000
0.3924	0.0000
0.3934	0.0000
0.3944	0.0000
0.3954	0.0000
0.3964	0.0000
0.3974	0.0000
0.3984	0.0000
0.3994	0.0000
0.4004	0.0000
0.4014	0.0000
0.4024	0.0000
0.4034	0.0000
0.4044	0.0000
0.4054	0.0000
0.4064	0.0000
0.4074	0.0000
0.4084	0.0000
0.4094	0.0000
0.4104	0.0000
0.4114	0.0000
0.4124	0.0000
0.4134	0.0000
0.4144	0.0000
0.4154	0.0000
0.4164	0.0000
0.4174	0.0000
0.4184	0.0000
0.4194	0.0000
0.4204	0.0000
0.4214	0.0000
0.4224	0.0000
0.4234	0.0000
0.4244	0.0000
0.4254	0.0000
0.4264	0.0000
0.4274	0.0000
0.4284	0.0000
0.4294	0.0000
0.4304	0.0000
0.4314	0.0000
0.4324	0.0000
0.4334	0.0000
0.4344	0.0000
0.4354	0.0000
0.4364	0.0000
0.4374	0.0000
0.4384	0.0000
0.4394	0.0000
0.4404	0.0000
0.4414	0.0000
0.4424	0.0000
0.4434	0.0000
0.4444	0.0000
0.4454	0.0000
0.4464	0.0000
0.4474	0.0000
0.4484	0.0000
0.4494	0.0000
0.4505	0.0000
0.4515	0.0000
0.4525	0.0000
0.4535	0.0000
0.4545	0.0000
0.4555	0.0000
0.4565	0.0000
0.4575	0.0000
0.4585	0.0000
0.4595	0.0000
0.4605	0.0000
0.4615	0.0000
0.4625	0.0000
0.4635	0.0000
0.4645	0.0000
0.4655	0.0000
0.4665	0.0000
0.4675	0.0000
0.4685	0.0000
0.4695	0.0000
0.4705	0.0000
0.4715	0.0000
0.4725	0.0000
0.4735	0.0000
0.4745	0.0000
0.4755	0.0000
0.4765	0.0000
0.4775	0.0000
0.4785	0.0000
0.4795	0.0000
0.4805	0.0000
0.4815	0.0000
0.4825	0.0000
0.4835	0.0000
0.4845	0.0000
0.4855	0.0000
0.4865	0.0000
0.4875	0.0000
0.4885	0.0000
0.4895	0.0000
0.4905	0.0000
0.4915	0.0000
0.4925	0.0000
0.4935	0.0000
0.4945	0.0000
0.4955	0.0000
0.4965	0.0000
0.4975	0.0000
0.4985	0.0000
0.4995	0.0000
0.5005	0.0000
0.5015	0.0000
0.5025	0.0000
0.5035	0.0000
0.5045	0.0000
0.5055	0.0000
0.5065	0.0000
0.5075	0.0000
0.5085	0.0000
0.5095	0.0000
0.5105	0.0000
0.5115	0.0000
0.5125	0.0000
0.5135	0.0000
0.5145	0.0000
0.5155	0.0000
0.5165	0.0000
0.5175	0.0000
0.5185	0.0000
0.5195	0.0000
0.5205	0.0000
0.5215	0.0000
0.5225	0.0000
0.5235	0.0000
0.5245	0.0000
0.5255	0.0000
0.5265	0.0000
0.5275	0.0000
0.5285	0.0000
0.5295	0.0000
0.5305	0.0000
0.5315	0.0000
0.5325	0.0000
0.5335	0.0000
0.5345	0.0000
0.5355	0.0000
0.5365	0.0000
0.5375	0.0000
0.5385	0.0000
0.5395	0.0000
0.5405	0.0000
0.5415	0.0000
0.5425	0.0000
0.5435	0.0000
0.5445	0.0000
0.5455	0.0000
0.5465	0.0000
0.5475	0.0000
0.5485	0.0000
0.5495	0.0000
0.5506	0.0000
0.5516	0.0000
0.5526	0.0000
0.5536	0.0000
0.5546	0.0000
0.5556	0.0000
0.5566	0.0000
0.5576	0.0000
0.5586	0.0000
0.5596	0.0000
0.5606	0.0000
0.5616	0.0000
0.5626	0.0000
0.5636	0.0000
0.5646	0.0000
0.5656	0.0000
0.5666	0.0000
0.5676	0.0000
0.5686	0.0000
0.5696	0.0000
0.5706	0.0000
0.5716	0.0000
0.5726	0.0000
0.5736	0.0000
0.5746	0.0000
0.5756	0.0000
0.5766	0.0000
0.5776	0.0000
0.5786	0.0000
0.5796	0.0000
0.5806	0.0000
0.5816	0.0000
0.5826	0.0000
0.5836	0.0000
0.5846	0.0000
0.5856	0.0000
0.5866	0.0000
0.5876	0.0000
0.5886	0.0000
0.5896	0.0000
0.5906	0.0000
0.5916	0.0000
0.5926	0.0000
0.5936	0.0000
0.5946	0.0000
0.5956	0.0000
0.5966	0.0000
0.5976	0.0000
0.5986	0.0000
0.5996	0.0000
0.6006	0.0000
0.6016	0.0000
0.6026	0.0000
0.6036	0.0000
0.6046	0.0000
0.6056	0.0000
0.6066	0.0000
0.6076	0.0000
0.6086	0.0000
0.6096	0.0000
0.6106	0.0000
0.6116	0.0000
0.6126	0.0000
0.6136	0.0000
0.6146	0.0000
0.6156	0.0000
0.6166	0.0000
0.6176	0.0000
0.6186	0.0000
0.6196	0.0000
0.6206	0.0000
0.6216	0.0000
0.6226	0.0000
0.6236	0.0000
0.6246	0.0000
0.6256	0.0000
0.6266	0.0000
0.6276	0.0000
0.6286	0.0000
0.6296	0.0000
0.6306	0.0000
0.6316	0.0000
0.6326	0.0000
0.6336	0.0000
0.6346	0.0000
0.6356	0.0000
0.6366	0.0000
0.6376	0.0000
0.6386	0.0000
0.6396	0.0000
0.6406	0.0000
0.6416	0.0000
0.6426	0.0000
0.6436	0.0000
0.6446	0.0000
0.6456	0.0000
0.6466	0.0000
0.6476	0.0000
0.6486	0.0000
0.6496	0.0000
0.6507	0.0000
0.6517	0.0000
0.6527	0.0000
0.6537	0.0000
0.6547	0.0000
0.6557	0.0000
0.6567	0.0000
0.6577	0.0000
0.6587	0.0000
0.6597	0.0000
0.6607	0.0000
0.6617	0.0000
0.6627	0.0000
0.6637	0.0000
0.6647	0.0000
0.6657	0.0000
0.6667	0.0000
0.6677	0.0000
0.6687	0.0000
0.6697	0.0000
0.6707	0.0000
0.6717	0.0000
0.6727	0.0000
0.6737	0.0000
0.6747	0.0000
0.6757	0.0000
0.6767	0.0000
0.6777	0.0000
0.6787	0.0000
0.6797	0.0000
0.6807	0.0000
0.6817	0.0000
0.6827	0.0000
0.6837	0.0000
0.6847	0.0000
0.6857	0.0000
0.6867	0.0000
0.6877	0.0000
0.6887	0.0000
0.6897	0.0000
0.6907	0.0000
0.6917	0.0000
0.6927	0.0000
0.6937	0.0000
0.6947	0.0000
0.6957	0.0000
0.6967	0.0000
0.6977	0.0000
0.6987	0.0000
0.6997	0.0000
0.7007	0.0000
0.7017	0.0000
0.7027	0.0000
0.7037	0.0000
0.7047	0.0000
0.7057	0.0000
0.7067	0.0000
0.7077	0.0000
0.7087	0.0000
0.7097	0.0000
0.7107	0.0000
0.7117	0.0000
0.7127	0.0000
0.7137	0.0000
0.7147	0.0000
0.7157	0.0000
0.7167	0.0000
0.7177	0.0000
0.7187	0.0000
0.7197	0.0000
0.7207	0.0000
0.7217	0.0000
0.7227	0.0000
0.7237	0.0000
0.7247	0.0000
0.7257	0.0000
0.7267	0.0000
0.7277	0.0000
0.7287	0.0000
0.7297	0.0000
0.7307	0.0000
0.7317	0.0000
0.7327	0.0000
0.7337	0.0000
0.7347	0.0000
0.7357	0.0000
0.7367	0.0000
0.7377	0.0000
0.7387	0.0000
0.7397	0.0000
0.7407	0.0000
0.7417	0.0000
0.7427	0.0000
0.7437	0.0000
0.7447	0.0000
0.7457	0.0000
0.7467	0.0000
0.7477	0.0000
0.7487	0.0000
0.7497	0.0000
0.7508	0.0000
0.7518	0.0000
0.7528	0.0000
0.7538	0.0000
0.7548	0.0000
0.7558	0.0000
0.7568	0.0000
0.7578	0.0000
0.7588	0.0000
0.7598	0.0000
0.7608	0.0000
0.7618	0.0000
0.7628	0.0000
0.7638	0.0000
0.7648	0.0000
0.7658	0.0000
0.7668	0.0000
0.7678	0.0000
0.7688	0.0000
0.7698	0.0000
0.7708	0.0000
0.7718	0.0000
0.7728	0.0000
0.7738	0.0000
0.7748	0.0000
0.7758	0.0000
0.7768	0.0000
0.7778	0.0000
0.7788	0.0000
0.7798	0.0000
0.7808	0.0000
0.7818	0.0000
0.7828	0.0000
0.7838	0.0000
0.7848	0.0000
0.7858	0.0000
0.7868	0.0000
0.7878	0.0000
0.7888	0.0000
0.7898	0.0000
0.7908	0.0000
0.7918	0.0000
0.7928	0.0000
0.7938	0.0000
0.7948	0.0000
0.7958	0.0000
0.7968	0.0000
0.7978	0.0000
0.7988	0.0000
0.7998	0.0000
0.8008	0.0000
0.8018	0.0000
0.8028	0.0000
0.8038	0.0000
0.8048	0.0000
0.8058	0.0000
0.8068	0.0000
0.8078	0.0000
0.8088	0.0000
0.8098	0.0000
0.8108	0.0000
0.8118	0.0000
0.8128	0.0000
0.8138	0.0000
0.8148	0.0000
0.8158	0.0000
0.8168	0.0000
0.8178	0.0000
0.8188	0.0000
0.8198	0.0000
0.8208	0.0000
0.8218	0.0000
0.8228	0.0000
0.8238	0.0000
0.8248	0.0000
0.8258	0.0000
0.8268	0.0000
0.8278	0.0000
0.8288	0.0000
0.8298	0.0000
0.8308	0.0000
0.8318	0.0000
0.8328	0.0000
0.8338	0.0000
0.8348	0.0000
0.8358	0.0000
0.8368	0.0000
0.8378	0.0000
0.8388	0.0000
0.8398	0.0000
0.8408	0.0000
0.8418	0.0000
0.8428	0.0000
0.8438	0.0000
0.8448	0.0000
0.8458	0.0000
0.8468	0.0000
0.8478	0.0000
0.8488	0.0000
0.8498	0.0000
0.8509	0.0000
0.8519	0.0000
0.8529	0.0000
0.8539	0.0000
0.8549	0.0000
0.8559	0.0000
0.8569	0.0000
0.8579	0.0000
0.8589	0.0000
0.8599	0.0000
0.8609	0.0000
0.8619	0.0000
0.8629	0.0000
0.8639	0.0000
0.8649	0.0000
0.8659	0.0000
0.8669	0.0000
0.8679	0.0000
0.8689	0.0000
0.8699	0.0000
0.8709	0.0000
0.8719	0.0000
0.8729	0.0000
0.8739	0.0000
0.8749	0.0000
0.8759	0.0000
0.8769	0.0000
0.8779	0.0000
0.8789	0.0000
0.8799	0.0000
0.8809	0.0000
0.8819	0.0000
0.8829	0.0000
0.8839	0.0000
0.8849	0.0000
0.8859	0.0000
0.8869	0.0000
0.8879	0.0000
0.8889	0.0000
0.8899	0.0000
0.8909	0.0000
0.8919	0.0000
0.8929	0.0000
0.8939	0.0000
0.8949	0.0000
0.8959	0.0000
0.8969	0.0000
0.8979	0.0000
0.8989	0.0000
0.8999	0.0000
0.9009	0.0000
0.9019	0.0000
0.9029	0.0000
0.9039	0.0000
0.9049	0.0000
0.9059	0.0000
0.9069	0.0000
0.9079	0.0000
0.9089	0.0000
0.9099	0.0000
0.9109	0.0000
0.9119	0.0000
0.9129	0.0000
0.9139	0.0000
0.9149	0.0000
0.9159	0.0000
0.9169	0.0000
0.9179	0.0000
0.9189	0.0000
0.9199	0.0000
0.9209	0.0000
0.9219	0.0000
0.9229	0.0000
0.9239	0.0000
0.9249	0.0000
0.9259	0.0000
0.9269	0.0000
0.9279	0.0000
0.9289	0.0000
0.9299	0.0000
0.9309	0.0000
0.9319	0.0000
0.9329	0.0000
0.9339	0.0000
0.9349	0.0000
0.9359	0.0000
0.9369	0.0000
0.9379	0.0000
0.9389	0.0000
0.9399	0.0000
0.9409	0.0000
0.9419	0.0000
0.9429	0.0000
0.9439	0.0000
0.9449	0.0000
0.9459	0.0000
0.9469	0.0000
0.9479	0.0000
0.9489	0.0000
0.9499	0.0000
0.9510	0.0000
0.9520	0.0000
0.9530	0.0000
0.9540	0.0000
0.9550	0.0000
0.9560	0.0000
0.9570	0.0000
0.9580	0.0000
0.9590	0.0000
0.9600	0.0000
0.9610	0.0000
0.9620	0.0000
0.9630	0.0000
0.9640	0.0000
0.9650	0.0000
0.9660	0.0000
0.9670	0.0000
0.9680	0.0000
0.9690	0.0000
0.9700	0.0000
0.9710	0.0000
0.9720	0.0000
0.9730	0.0000
0.9740	0.0000
0.9750	0.0000
0.9760	0.0000
0.9770	0.0000
0.9780	0.0000
0.9790	0.0000
0.9800	0.0000
0.9810	0.0000
0.9820	0.0000
0.9830	0.0000
0.9840	0.0000
0.9850	0.0000
0.9860	0.0000
0.9870	0.0000
0.9880	0.0000
0.9890	0.0000
0.9900	0.0000
0.9910	0.0000
0.9920	0.0000
0.9930	0.0000
0.9940	0.0000
0.9950	0.0000
0.9960	0.0000
0.9970	0.0000
0.9980	0.0000
0.9990	0.0000
1.0000	0.0000


==> image/tikz/data/bgk1D1D_rho_epsi124-15.tsv <==
0.0000	0.0000
0.0100	0.0000
0.0200	0.0000
0.0300	0.0000
0.0400	0.0000
0.0500	0.0000
0.0600	0.0001
0.0700	0.0001
0.0800	0.0001
0.0900	0.0002
0.1000	0.0004
0.1100	0.0007
0.1200	0.0010
0.1300	0.0016
0.1400	0.0024
0.1500	0.0035
0.1600	0.0048
0.1700	0.0065
0.1800	0.0085
0.1900	0.0106
0.2000	0.0129
0.2100	0.0153
0.2200	0.0175
0.2300	0.0196
0.2400	0.0214
0.2500	0.0230
0.2600	0.0242
0.2700	0.0251
0.2800	0.0257
0.2900	0.0260
0.3000	0.0261
0.3100	0.0258
0.3200	0.0254
0.3300	0.0248
0.3400	0.0240
0.3500	0.0231
0.3600	0.0221
0.3700	0.0210
0.3800	0.0198
0.3900	0.0186
0.4000	0.0173
0.4100	0.0160
0.4200	0.0146
0.4300	0.0132
0.4400	0.0117
0.4500	0.0101
0.4600	0.0086
0.4700	0.0069
0.4800	0.0052
0.4900	0.0035
0.5000	0.0017
0.5100	-0.0002
0.5200	-0.0022
0.5300	-0.0045
0.5400	-0.0071
0.5500	-0.0101
0.5600	-0.0132
0.5700	-0.0165
0.5800	-0.0198
0.5900	-0.0227
0.6000	-0.0251
0.6100	-0.0266
0.6200	-0.0271
0.6300	-0.0265
0.6400	-0.0249
0.6500	-0.0221
0.6600	-0.0184
0.6700	-0.0138
0.6800	-0.0086
0.6900	-0.0029
0.7000	0.0032
0.7100	0.0095
0.7200	0.0158
0.7300	0.0221
0.7400	0.0283
0.7500	0.0339
0.7600	0.0390
0.7700	0.0430
0.7800	0.0457
0.7900	0.0466
0.8000	0.0454
0.8100	0.0424
0.8200	0.0380
0.8300	0.0330
0.8400	0.0282
0.8500	0.0238
0.8600	0.0200
0.8700	0.0169
0.8800	0.0142
0.8900	0.0119
0.9000	0.0100
0.9100	0.0084
0.9200	0.0070
0.9300	0.0059
0.9400	0.0049
0.9500	0.0041
0.9600	0.0033
0.9700	0.0028
0.9800	0.0022
0.9900	0.0019
1.0000	0.0014


==> image/tikz/data/bgk1D1D_rho_epsi124-16.tsv <==
0.0000	0.0000
0.0100	0.0000
0.0200	-0.0000
0.0300	-0.0000
0.0400	-0.0000
0.0500	0.0000
0.0600	0.0000
0.0700	0.0000
0.0800	-0.0000
0.0900	-0.0000
0.1000	-0.0000
0.1100	0.0000
0.1200	0.0000
0.1300	0.0000
0.1400	0.0000
0.1500	-0.0000
0.1600	0.0000
0.1700	0.0000
0.1800	0.0000
0.1900	0.0000
0.2000	0.0000
0.2100	0.0000
0.2200	0.0000
0.2300	0.0000
0.2400	0.0000
0.2500	0.0000
0.2600	-0.0000
0.2700	-0.0000
0.2800	-0.0000
0.2900	0.0000
0.3000	0.0000
0.3100	0.0000
0.3200	0.0000
0.3300	0.0000
0.3400	0.0000
0.3500	0.0000
0.3600	0.0000
0.3700	0.0000
0.3800	0.0000
0.3900	0.0000
0.4000	0.0000
0.4100	0.0000
0.4200	0.0000
0.4300	0.0000
0.4400	0.0000
0.4500	0.0000
0.4600	0.0000
0.4700	0.0000
0.4800	0.0000
0.4900	-0.0000
0.5000	-0.0000
0.5100	0.0000
0.5200	0.0000
0.5300	-0.0000
0.5400	-0.0000
0.5500	-0.0000
0.5600	-0.0000
0.5700	-0.0000
0.5800	-0.0000
0.5900	-0.0000
0.6000	-0.0001
0.6100	-0.0002
0.6200	-0.0002
0.6300	-0.0001
0.6400	-0.0000
0.6500	0.0000
0.6600	0.0000
0.6700	0.0000
0.6800	0.0000
0.6900	0.0000
0.7000	0.0000
0.7100	0.0000
0.7200	0.0000
0.7300	0.0000
0.7400	-0.0000
0.7500	-0.0000
0.7600	0.0000
0.7700	0.0002
0.7800	0.0014
0.7900	0.0014
0.8000	0.0001
0.8100	0.0000
0.8200	0.0000
0.8300	0.0000
0.8400	0.0000
0.8500	0.0000
0.8600	-0.0000
0.8700	-0.0000
0.8800	0.0000
0.8900	0.0000
0.9000	-0.0000
0.9100	-0.0000
0.9200	0.0000
0.9300	-0.0000
0.9400	-0.0000
0.9500	0.0000
0.9600	0.0000
0.9700	-0.0000
0.9800	-0.0000
0.9900	0.0000
1.0000	0.0000


==> image/tikz/data/bgk1D1D_rho_epsi124-2.tsv <==
0.0000	1.0000
0.0010	1.0000
0.0020	1.0000
0.0030	1.0000
0.0040	1.0000
0.0050	1.0000
0.0060	1.0000
0.0070	1.0000
0.0080	1.0000
0.0090	1.0000
0.0100	1.0000
0.0110	1.0000
0.0120	1.0000
0.0130	1.0000
0.0140	1.0000
0.0150	1.0000
0.0160	1.0000
0.0170	1.0000
0.0180	1.0000
0.0190	1.0000
0.0200	1.0000
0.0210	1.0000
0.0220	1.0000
0.0230	1.0000
0.0240	1.0000
0.0250	1.0000
0.0260	1.0000
0.0270	1.0000
0.0280	1.0000
0.0290	1.0000
0.0300	1.0000
0.0310	1.0000
0.0320	1.0000
0.0330	1.0000
0.0340	1.0000
0.0350	1.0000
0.0360	1.0000
0.0370	1.0000
0.0380	1.0000
0.0390	1.0000
0.0400	1.0000
0.0410	1.0000
0.0420	1.0000
0.0430	1.0000
0.0440	1.0000
0.0450	1.0000
0.0460	1.0000
0.0470	1.0000
0.0480	1.0000
0.0490	1.0000
0.0501	1.0000
0.0511	1.0000
0.0521	1.0000
0.0531	1.0000
0.0541	1.0000
0.0551	1.0000
0.0561	1.0000
0.0571	1.0000
0.0581	1.0000
0.0591	1.0000
0.0601	1.0000
0.0611	1.0000
0.0621	1.0000
0.0631	1.0000
0.0641	1.0000
0.0651	1.0000
0.0661	1.0000
0.0671	1.0000
0.0681	1.0000
0.0691	1.0000
0.0701	1.0000
0.0711	1.0000
0.0721	1.0000
0.0731	1.0000
0.0741	1.0000
0.0751	1.0000
0.0761	1.0000
0.0771	1.0000
0.0781	1.0000
0.0791	1.0000
0.0801	1.0000
0.0811	1.0000
0.0821	1.0000
0.0831	1.0000
0.0841	1.0000
0.0851	1.0000
0.0861	1.0000
0.0871	1.0000
0.0881	1.0000
0.0891	1.0000
0.0901	1.0000
0.0911	1.0000
0.0921	1.0000
0.0931	1.0000
0.0941	1.0000
0.0951	1.0000
0.0961	1.0000
0.0971	1.0000
0.0981	1.0000
0.0991	1.0000
0.1001	1.0000
0.1011	1.0000
0.1021	1.0000
0.1031	1.0000
0.1041	1.0000
0.1051	1.0000
0.1061	1.0000
0.1071	1.0000
0.1081	1.0000
0.1091	1.0000
0.1101	1.0000
0.1111	1.0000
0.1121	1.0000
0.1131	1.0000
0.1141	1.0000
0.1151	1.0000
0.1161	1.0000
0.1171	1.0000
0.1181	1.0000
0.1191	1.0000
0.1201	1.0000
0.1211	1.0000
0.1221	1.0000
0.1231	1.0000
0.1241	1.0000
0.1251	1.0000
0.1261	1.0000
0.1271	1.0000
0.1281	1.0000
0.1291	1.0000
0.1301	1.0000
0.1311	1.0000
0.1321	1.0000
0.1331	1.0000
0.1341	1.0000
0.1351	1.0000
0.1361	1.0000
0.1371	1.0000
0.1381	1.0000
0.1391	1.0000
0.1401	1.0000
0.1411	1.0000
0.1421	1.0000
0.1431	1.0000
0.1441	1.0000
0.1451	1.0000
0.1461	1.0000
0.1471	1.0000
0.1481	1.0000
0.1491	1.0000
0.1502	1.0000
0.1512	1.0000
0.1522	1.0000
0.1532	1.0000
0.1542	1.0000
0.1552	1.0000
0.1562	1.0000
0.1572	1.0000
0.1582	1.0000
0.1592	1.0000
0.1602	1.0000
0.1612	1.0000
0.1622	1.0000
0.1632	1.0000
0.1642	1.0000
0.1652	1.0000
0.1662	1.0000
0.1672	1.0000
0.1682	1.0000
0.1692	1.0000
0.1702	1.0000
0.1712	1.0000
0.1722	1.0000
0.1732	1.0000
0.1742	1.0000
0.1752	1.0000
0.1762	1.0000
0.1772	1.0000
0.1782	1.0000
0.1792	1.0000
0.1802	1.0000
0.1812	1.0000
0.1822	1.0000
0.1832	1.0000
0.1842	1.0000
0.1852	1.0000
0.1862	1.0000
0.1872	1.0000
0.1882	1.0000
0.1892	1.0000
0.1902	1.0000
0.1912	1.0000
0.1922	1.0000
0.1932	1.0000
0.1942	1.0000
0.1952	1.0000
0.1962	1.0000
0.1972	1.0000
0.1982	1.0000
0.1992	1.0000
0.2002	1.0000
0.2012	1.0000
0.2022	1.0000
0.2032	1.0000
0.2042	1.0000
0.2052	1.0000
0.2062	1.0000
0.2072	1.0000
0.2082	1.0000
0.2092	1.0000
0.2102	1.0000
0.2112	1.0000
0.2122	1.0000
0.2132	1.0000
0.2142	1.0000
0.2152	1.0000
0.2162	1.0000
0.2172	1.0000
0.2182	1.0000
0.2192	1.0000
0.2202	1.0000
0.2212	1.0000
0.2222	1.0000
0.2232	1.0000
0.2242	1.0000
0.2252	1.0000
0.2262	1.0000
0.2272	1.0000
0.2282	1.0000
0.2292	1.0000
0.2302	1.0000
0.2312	1.0000
0.2322	1.0000
0.2332	1.0000
0.2342	1.0000
0.2352	1.0000
0.2362	1.0000
0.2372	1.0000
0.2382	1.0000
0.2392	1.0000
0.2402	0.9999
0.2412	0.9980
0.2422	0.9961
0.2432	0.9941
0.2442	0.9922
0.2452	0.9903
0.2462	0.9883
0.2472	0.9864
0.2482	0.9845
0.2492	0.9826
0.2503	0.9806
0.2513	0.9787
0.2523	0.9768
0.2533	0.9749
0.2543	0.9729
0.2553	0.9710
0.2563	0.9691
0.2573	0.9672
0.2583	0.9652
0.2593	0.9633
0.2603	0.9614
0.2613	0.9595
0.2623	0.9575
0.2633	0.9556
0.2643	0.9537
0.2653	0.9517
0.2663	0.9498
0.2673	0.9479
0.2683	0.9460
0.2693	0.9440
0.2703	0.9421
0.2713	0.9402
0.2723	0.9383
0.2733	0.9363
0.2743	0.9344
0.2753	0.9325
0.2763	0.9306
0.2773	0.9286
0.2783	0.9267
0.2793	0.9248
0.2803	0.9229
0.2813	0.9209
0.2823	0.9190
0.2833	0.9171
0.2843	0.9151
0.2853	0.9132
0.2863	0.9113
0.2873	0.9094
0.2883	0.9074
0.2893	0.9055
0.2903	0.9036
0.2913	0.9017
0.2923	0.8997
0.2933	0.8978
0.2943	0.8959
0.2953	0.8940
0.2963	0.8920
0.2973	0.8901
0.2983	0.8882
0.2993	0.8862
0.3003	0.8843
0.3013	0.8824
0.3023	0.8805
0.3033	0.8785
0.3043	0.8766
0.3053	0.8747
0.3063	0.8728
0.3073	0.8708
0.3083	0.8689
0.3093	0.8670
0.3103	0.8651
0.3113	0.8631
0.3123	0.8612
0.3133	0.8593
0.3143	0.8574
0.3153	0.8554
0.3163	0.8535
0.3173	0.8516
0.3183	0.8496
0.3193	0.8477
0.3203	0.8458
0.3213	0.8439
0.3223	0.8419
0.3233	0.8400
0.3243	0.8381
0.3253	0.8362
0.3263	0.8342
0.3273	0.8323
0.3283	0.8304
0.3293	0.8285
0.3303	0.8265
0.3313	0.8246
0.3323	0.8227
0.3333	0.8208
0.3343	0.8188
0.3353	0.8169
0.3363	0.8150
0.3373	0.8130
0.3383	0.8111
0.3393	0.8092
0.3403	0.8073
0.3413	0.8053
0.3423	0.8034
0.3433	0.8015
0.3443	0.7996
0.3453	0.7976
0.3463	0.7957
0.3473	0.7938
0.3483	0.7919
0.3493	0.7899
0.3504	0.7880
0.3514	0.7861
0.3524	0.7841
0.3534	0.7822
0.3544	0.7803
0.3554	0.7784
0.3564	0.7764
0.3574	0.7745
0.3584	0.7726
0.3594	0.7707
0.3604	0.7687
0.3614	0.7668
0.3624	0.7649
0.3634	0.7630
0.3644	0.7610
0.3654	0.7591
0.3664	0.7572
0.3674	0.7553
0.3684	0.7533
0.3694	0.7514
0.3704	0.7495
0.3714	0.7475
0.3724	0.7456
0.3734	0.7437
0.3744	0.7418
0.3754	0.7398
0.3764	0.7379
0.3774	0.7360
0.3784	0.7341
0.3794	0.7321
0.3804	0.7302
0.3814	0.7283
0.3824	0.7264
0.3834	0.7244
0.3844	0.7225
0.3854	0.7206
0.3864	0.7186
0.3874	0.7167
0.3884	0.7148
0.3894	0.7129
0.3904	0.7109
0.3914	0.7090
0.3924	0.7071
0.3934	0.7052
0.3944	0.7032
0.3954	0.7013
0.3964	0.6994
0.3974	0.6975
0.3984	0.6955
0.3994	0.6936
0.4004	0.6917
0.4014	0.6898
0.4024	0.6878
0.4034	0.6859
0.4044	0.6840
0.4054	0.6820
0.4064	0.6801
0.4074	0.6782
0.4084	0.6763
0.4094	0.6743
0.4104	0.6724
0.4114	0.6705
0.4124	0.6686
0.4134	0.6666
0.4144	0.6647
0.4154	0.6628
0.4164	0.6609
0.4174	0.6589
0.4184	0.6570
0.4194	0.6551
0.4204	0.6532
0.4214	0.6512
0.4224	0.6493
0.4234	0.6474
0.4244	0.6454
0.4254	0.6435
0.4264	0.6416
0.4274	0.6397
0.4284	0.6377
0.4294	0.6358
0.4304	0.6339
0.4314	0.6320
0.4324	0.6300
0.4334	0.6281
0.4344	0.6262
0.4354	0.6243
0.4364	0.6223
0.4374	0.6204
0.4384	0.6185
0.4394	0.6165
0.4404	0.6146
0.4414	0.6127
0.4424	0.6108
0.4434	0.6088
0.4444	0.6069
0.4454	0.6050
0.4464	0.6031
0.4474	0.6011
0.4484	0.5992
0.4494	0.5973
0.4505	0.5954
0.4515	0.5934
0.4525	0.5915
0.4535	0.5896
0.4545	0.5877
0.4555	0.5857
0.4565	0.5838
0.4575	0.5831
0.4585	0.5831
0.4595	0.5831
0.4605	0.5831
0.4615	0.5831
0.4625	0.5831
0.4635	0.5831
0.4645	0.5831
0.4655	0.5831
0.4665	0.5831
0.4675	0.5831
0.4685	0.5831
0.4695	0.5831
0.4705	0.5831
0.4715	0.5831
0.4725	0.5831
0.4735	0.5831
0.4745	0.5831
0.4755	0.5831
0.4765	0.5831
0.4775	0.5831
0.4785	0.5831
0.4795	0.5831
0.4805	0.5831
0.4815	0.5831
0.4825	0.5831
0.4835	0.5831
0.4845	0.5831
0.4855	0.5831
0.4865	0.5831
0.4875	0.5831
0.4885	0.5831
0.4895	0.5831
0.4905	0.5831
0.4915	0.5831
0.4925	0.5831
0.4935	0.5831
0.4945	0.5831
0.4955	0.5831
0.4965	0.5831
0.4975	0.5831
0.4985	0.5831
0.4995	0.5831
0.5005	0.5831
0.5015	0.5831
0.5025	0.5831
0.5035	0.5831
0.5045	0.5831
0.5055	0.5831
0.5065	0.5831
0.5075	0.5831
0.5085	0.5831
0.5095	0.5831
0.5105	0.5831
0.5115	0.5831
0.5125	0.5831
0.5135	0.5831
0.5145	0.5831
0.5155	0.5831
0.5165	0.5831
0.5175	0.5831
0.5185	0.5831
0.5195	0.5831
0.5205	0.5831
0.5215	0.5831
0.5225	0.5831
0.5235	0.5831
0.5245	0.5831
0.5255	0.5831
0.5265	0.5831
0.5275	0.5831
0.5285	0.5831
0.5295	0.5831
0.5305	0.5831
0.5315	0.5831
0.5325	0.5831
0.5335	0.5831
0.5345	0.5831
0.5355	0.5831
0.5365	0.5831
0.5375	0.5831
0.5385	0.5831
0.5395	0.5831
0.5405	0.5831
0.5415	0.5831
0.5425	0.5831
0.5435	0.5831
0.5445	0.5831
0.5455	0.5831
0.5465	0.5831
0.5475	0.5831
0.5485	0.5831
0.5495	0.5831
0.5506	0.5831
0.5516	0.5831
0.5526	0.5831
0.5536	0.5831
0.5546	0.5831
0.5556	0.5831
0.5566	0.5831
0.5576	0.5831
0.5586	0.5831
0.5596	0.5831
0.5606	0.5831
0.5616	0.5831
0.5626	0.5831
0.5636	0.5831
0.5646	0.5831
0.5656	0.5831
0.5666	0.5831
0.5676	0.5831
0.5686	0.5831
0.5696	0.5831
0.5706	0.5831
0.5716	0.5831
0.5726	0.5831
0.5736	0.5831
0.5746	0.5831
0.5756	0.5831
0.5766	0.5831
0.5776	0.5831
0.5786	0.5831
0.5796	0.5831
0.5806	0.5831
0.5816	0.5831
0.5826	0.5831
0.5836	0.5831
0.5846	0.5831
0.5856	0.5831
0.5866	0.5831
0.5876	0.5831
0.5886	0.5831
0.5896	0.5831
0.5906	0.5831
0.5916	0.5831
0.5926	0.5831
0.5936	0.5831
0.5946	0.5831
0.5956	0.5831
0.5966	0.5831
0.5976	0.5831
0.5986	0.5831
0.5996	0.5831
0.6006	0.5831
0.6016	0.5831
0.6026	0.5831
0.6036	0.5831
0.6046	0.5831
0.6056	0.5831
0.6066	0.5831
0.6076	0.5831
0.6086	0.2051
0.6096	0.2051
0.6106	0.2051
0.6116	0.2051
0.6126	0.2051
0.6136	0.2051
0.6146	0.2051
0.6156	0.2051
0.6166	0.2051
0.6176	0.2051
0.6186	0.2051
0.6196	0.2051
0.6206	0.2051
0.6216	0.2051
0.6226	0.2051
0.6236	0.2051
0.6246	0.2051
0.6256	0.2051
0.6266	0.2051
0.6276	0.2051
0.6286	0.2051
0.6296	0.2051
0.6306	0.2051
0.6316	0.2051
0.6326	0.2051
0.6336	0.2051
0.6346	0.2051
0.6356	0.2051
0.6366	0.2051
0.6376	0.2051
0.6386	0.2051
0.6396	0.2051
0.6406	0.2051
0.6416	0.2051
0.6426	0.2051
0.6436	0.2051
0.6446	0.2051
0.6456	0.2051
0.6466	0.2051
0.6476	0.2051
0.6486	0.2051
0.6496	0.2051
0.6507	0.2051
0.6517	0.2051
0.6527	0.2051
0.6537	0.2051
0.6547	0.2051
0.6557	0.2051
0.6567	0.2051
0.6577	0.2051
0.6587	0.2051
0.6597	0.2051
0.6607	0.2051
0.6617	0.2051
0.6627	0.2051
0.6637	0.2051
0.6647	0.2051
0.6657	0.2051
0.6667	0.2051
0.6677	0.2051
0.6687	0.2051
0.6697	0.2051
0.6707	0.2051
0.6717	0.2051
0.6727	0.2051
0.6737	0.2051
0.6747	0.2051
0.6757	0.2051
0.6767	0.2051
0.6777	0.2051
0.6787	0.2051
0.6797	0.2051
0.6807	0.2051
0.6817	0.2051
0.6827	0.2051
0.6837	0.2051
0.6847	0.2051
0.6857	0.2051
0.6867	0.2051
0.6877	0.2051
0.6887	0.2051
0.6897	0.2051
0.6907	0.2051
0.6917	0.2051
0.6927	0.2051
0.6937	0.2051
0.6947	0.2051
0.6957	0.2051
0.6967	0.2051
0.6977	0.2051
0.6987	0.2051
0.6997	0.2051
0.7007	0.2051
0.7017	0.2051
0.7027	0.2051
0.7037	0.2051
0.7047	0.2051
0.7057	0.2051
0.7067	0.2051
0.7077	0.2051
0.7087	0.2051
0.7097	0.2051
0.7107	0.2051
0.7117	0.2051
0.7127	0.2051
0.7137	0.2051
0.7147	0.2051
0.7157	0.2051
0.7167	0.2051
0.7177	0.2051
0.7187	0.2051
0.7197	0.2051
0.7207	0.2051
0.7217	0.2051
0.7227	0.2051
0.7237	0.2051
0.7247	0.2051
0.7257	0.2051
0.7267	0.2051
0.7277	0.2051
0.7287	0.2051
0.7297	0.2051
0.7307	0.2051
0.7317	0.2051
0.7327	0.2051
0.7337	0.2051
0.7347	0.2051
0.7357	0.2051
0.7367	0.2051
0.7377	0.2051
0.7387	0.2051
0.7397	0.2051
0.7407	0.2051
0.7417	0.2051
0.7427	0.2051
0.7437	0.2051
0.7447	0.2051
0.7457	0.2051
0.7467	0.2051
0.7477	0.2051
0.7487	0.2051
0.7497	0.2051
0.7508	0.2051
0.7518	0.2051
0.7528	0.2051
0.7538	0.2051
0.7548	0.2051
0.7558	0.2051
0.7568	0.2051
0.7578	0.2051
0.7588	0.2051
0.7598	0.2051
0.7608	0.2051
0.7618	0.2051
0.7628	0.2051
0.7638	0.2051
0.7648	0.2051
0.7658	0.2051
0.7668	0.2051
0.7678	0.2051
0.7688	0.2051
0.7698	0.2051
0.7708	0.2051
0.7718	0.2051
0.7728	0.2051
0.7738	0.2051
0.7748	0.2051
0.7758	0.2051
0.7768	0.2051
0.7778	0.1250
0.7788	0.1250
0.7798	0.1250
0.7808	0.1250
0.7818	0.1250
0.7828	0.1250
0.7838	0.1250
0.7848	0.1250
0.7858	0.1250
0.7868	0.1250
0.7878	0.1250
0.7888	0.1250
0.7898	0.1250
0.7908	0.1250
0.7918	0.1250
0.7928	0.1250
0.7938	0.1250
0.7948	0.1250
0.7958	0.1250
0.7968	0.1250
0.7978	0.1250
0.7988	0.1250
0.7998	0.1250
0.8008	0.1250
0.8018	0.1250
0.8028	0.1250
0.8038	0.1250
0.8048	0.1250
0.8058	0.1250
0.8068	0.1250
0.8078	0.1250
0.8088	0.1250
0.8098	0.1250
0.8108	0.1250
0.8118	0.1250
0.8128	0.1250
0.8138	0.1250
0.8148	0.1250
0.8158	0.1250
0.8168	0.1250
0.8178	0.1250
0.8188	0.1250
0.8198	0.1250
0.8208	0.1250
0.8218	0.1250
0.8228	0.1250
0.8238	0.1250
0.8248	0.1250
0.8258	0.1250
0.8268	0.1250
0.8278	0.1250
0.8288	0.1250
0.8298	0.1250
0.8308	0.1250
0.8318	0.1250
0.8328	0.1250
0.8338	0.1250
0.8348	0.1250
0.8358	0.1250
0.8368	0.1250
0.8378	0.1250
0.8388	0.1250
0.8398	0.1250
0.8408	0.1250
0.8418	0.1250
0.8428	0.1250
0.8438	0.1250
0.8448	0.1250
0.8458	0.1250
0.8468	0.1250
0.8478	0.1250
0.8488	0.1250
0.8498	0.1250
0.8509	0.1250
0.8519	0.1250
0.8529	0.1250
0.8539	0.1250
0.8549	0.1250
0.8559	0.1250
0.8569	0.1250
0.8579	0.1250
0.8589	0.1250
0.8599	0.1250
0.8609	0.1250
0.8619	0.1250
0.8629	0.1250
0.8639	0.1250
0.8649	0.1250
0.8659	0.1250
0.8669	0.1250
0.8679	0.1250
0.8689	0.1250
0.8699	0.1250
0.8709	0.1250
0.8719	0.1250
0.8729	0.1250
0.8739	0.1250
0.8749	0.1250
0.8759	0.1250
0.8769	0.1250
0.8779	0.1250
0.8789	0.1250
0.8799	0.1250
0.8809	0.1250
0.8819	0.1250
0.8829	0.1250
0.8839	0.1250
0.8849	0.1250
0.8859	0.1250
0.8869	0.1250
0.8879	0.1250
0.8889	0.1250
0.8899	0.1250
0.8909	0.1250
0.8919	0.1250
0.8929	0.1250
0.8939	0.1250
0.8949	0.1250
0.8959	0.1250
0.8969	0.1250
0.8979	0.1250
0.8989	0.1250
0.8999	0.1250
0.9009	0.1250
0.9019	0.1250
0.9029	0.1250
0.9039	0.1250
0.9049	0.1250
0.9059	0.1250
0.9069	0.1250
0.9079	0.1250
0.9089	0.1250
0.9099	0.1250
0.9109	0.1250
0.9119	0.1250
0.9129	0.1250
0.9139	0.1250
0.9149	0.1250
0.9159	0.1250
0.9169	0.1250
0.9179	0.1250
0.9189	0.1250
0.9199	0.1250
0.9209	0.1250
0.9219	0.1250
0.9229	0.1250
0.9239	0.1250
0.9249	0.1250
0.9259	0.1250
0.9269	0.1250
0.9279	0.1250
0.9289	0.1250
0.9299	0.1250
0.9309	0.1250
0.9319	0.1250
0.9329	0.1250
0.9339	0.1250
0.9349	0.1250
0.9359	0.1250
0.9369	0.1250
0.9379	0.1250
0.9389	0.1250
0.9399	0.1250
0.9409	0.1250
0.9419	0.1250
0.9429	0.1250
0.9439	0.1250
0.9449	0.1250
0.9459	0.1250
0.9469	0.1250
0.9479	0.1250
0.9489	0.1250
0.9499	0.1250
0.9510	0.1250
0.9520	0.1250
0.9530	0.1250
0.9540	0.1250
0.9550	0.1250
0.9560	0.1250
0.9570	0.1250
0.9580	0.1250
0.9590	0.1250
0.9600	0.1250
0.9610	0.1250
0.9620	0.1250
0.9630	0.1250
0.9640	0.1250
0.9650	0.1250
0.9660	0.1250
0.9670	0.1250
0.9680	0.1250
0.9690	0.1250
0.9700	0.1250
0.9710	0.1250
0.9720	0.1250
0.9730	0.1250
0.9740	0.1250
0.9750	0.1250
0.9760	0.1250
0.9770	0.1250
0.9780	0.1250
0.9790	0.1250
0.9800	0.1250
0.9810	0.1250
0.9820	0.1250
0.9830	0.1250
0.9840	0.1250
0.9850	0.1250
0.9860	0.1250
0.9870	0.1250
0.9880	0.1250
0.9890	0.1250
0.9900	0.1250
0.9910	0.1250
0.9920	0.1250
0.9930	0.1250
0.9940	0.1250
0.9950	0.1250
0.9960	0.1250
0.9970	0.1250
0.9980	0.1250
0.9990	0.1250
1.0000	0.1250


==> image/tikz/data/bgk1D1D_rho_epsi124-3.tsv <==
0.0000	1.0000
0.0100	1.0000
0.0200	1.0000
0.0300	1.0000
0.0400	1.0000
0.0500	1.0000
0.0600	1.0000
0.0700	1.0000
0.0800	0.9999
0.0900	0.9999
0.1000	0.9998
0.1100	0.9997
0.1200	0.9995
0.1300	0.9991
0.1400	0.9986
0.1500	0.9977
0.1600	0.9964
0.1700	0.9946
0.1800	0.9922
0.1900	0.9889
0.2000	0.9847
0.2100	0.9795
0.2200	0.9733
0.2300	0.9659
0.2400	0.9575
0.2500	0.9480
0.2600	0.9376
0.2700	0.9261
0.2800	0.9138
0.2900	0.9007
0.3000	0.8868
0.3100	0.8722
0.3200	0.8571
0.3300	0.8414
0.3400	0.8253
0.3500	0.8088
0.3600	0.7920
0.3700	0.7749
0.3800	0.7576
0.3900	0.7402
0.4000	0.7229
0.4100	0.7057
0.4200	0.6887
0.4300	0.6722
0.4400	0.6562
0.4500	0.6410
0.4600	0.6266
0.4700	0.6131
0.4800	0.6004
0.4900	0.5885
0.5000	0.5767
0.5100	0.5647
0.5200	0.5517
0.5300	0.5370
0.5400	0.5199
0.5500	0.4998
0.5600	0.4768
0.5700	0.4511
0.5800	0.4237
0.5900	0.3957
0.6000	0.3682
0.6100	0.3423
0.6200	0.3185
0.6300	0.2971
0.6400	0.2782
0.6500	0.2617
0.6600	0.2473
0.6700	0.2348
0.6800	0.2239
0.6900	0.2143
0.7000	0.2057
0.7100	0.1980
0.7200	0.1909
0.7300	0.1843
0.7400	0.1781
0.7500	0.1721
0.7600	0.1662
0.7700	0.1604
0.7800	0.1548
0.7900	0.1495
0.8000	0.1445
0.8100	0.1401
0.8200	0.1364
0.8300	0.1335
0.8400	0.1314
0.8500	0.1298
0.8600	0.1286
0.8700	0.1278
0.8800	0.1271
0.8900	0.1266
0.9000	0.1263
0.9100	0.1260
0.9200	0.1258
0.9300	0.1256
0.9400	0.1255
0.9500	0.1254
0.9600	0.1253
0.9700	0.1252
0.9800	0.1252
0.9900	0.1251
1.0000	0.1251


==> image/tikz/data/bgk1D1D_rho_epsi124-4.tsv <==
0.0000	1.0000
0.0100	1.0000
0.0200	1.0000
0.0300	1.0000
0.0400	1.0000
0.0500	1.0000
0.0600	1.0000
0.0700	1.0000
0.0800	1.0000
0.0900	1.0000
0.1000	1.0000
0.1100	1.0000
0.1200	1.0000
0.1300	1.0000
0.1400	1.0000
0.1500	1.0000
0.1600	1.0000
0.1700	0.9999
0.1800	0.9996
0.1900	0.9988
0.2000	0.9969
0.2100	0.9935
0.2200	0.9879
0.2300	0.9799
0.2400	0.9697
0.2500	0.9576
0.2600	0.9439
0.2700	0.9290
0.2800	0.9132
0.2900	0.8967
0.3000	0.8796
0.3100	0.8621
0.3200	0.8442
0.3300	0.8262
0.3400	0.8079
0.3500	0.7894
0.3600	0.7709
0.3700	0.7523
0.3800	0.7336
0.3900	0.7149
0.4000	0.6962
0.4100	0.6775
0.4200	0.6589
0.4300	0.6406
0.4400	0.6228
0.4500	0.6061
0.4600	0.5920
0.4700	0.5836
0.4800	0.5809
0.4900	0.5811
0.5000	0.5824
0.5100	0.5828
0.5200	0.5821
0.5300	0.5817
0.5400	0.5818
0.5500	0.5811
0.5600	0.5784
0.5700	0.5709
0.5800	0.5483
0.5900	0.4866
0.6000	0.3870
0.6100	0.2909
0.6200	0.2305
0.6300	0.2078
0.6400	0.2023
0.6500	0.2018
0.6600	0.2025
0.6700	0.2034
0.6800	0.2038
0.6900	0.2039
0.7000	0.2040
0.7100	0.2042
0.7200	0.2046
0.7300	0.2048
0.7400	0.2051
0.7500	0.2054
0.7600	0.2047
0.7700	0.1990
0.7800	0.1754
0.7900	0.1427
0.8000	0.1277
0.8100	0.1252
0.8200	0.1250
0.8300	0.1250
0.8400	0.1250
0.8500	0.1250
0.8600	0.1250
0.8700	0.1250
0.8800	0.1250
0.8900	0.1250
0.9000	0.1250
0.9100	0.1250
0.9200	0.1250
0.9300	0.1250
0.9400	0.1250
0.9500	0.1250
0.9600	0.1250
0.9700	0.1250
0.9800	0.1250
0.9900	0.1250
1.0000	0.1250


==> image/tikz/data/bgk1D1D_rho_epsi124-5.tsv <==
0.0000	0.0008
0.0100	0.0011
0.0200	0.0013
0.0300	0.0017
0.0400	0.0022
0.0500	0.0028
0.0600	0.0035
0.0700	0.0044
0.0800	0.0056
0.0900	0.0070
0.1000	0.0086
0.1100	0.0107
0.1200	0.0131
0.1300	0.0160
0.1400	0.0195
0.1500	0.0235
0.1600	0.0282
0.1700	0.0336
0.1800	0.0399
0.1900	0.0469
0.2000	0.0550
0.2100	0.0640
0.2200	0.0739
0.2300	0.0851
0.2400	0.0972
0.2500	0.1105
0.2600	0.1250
0.2700	0.1406
0.2800	0.1573
0.2900	0.1752
0.3000	0.1942
0.3100	0.2143
0.3200	0.2354
0.3300	0.2575
0.3400	0.2805
0.3500	0.3043
0.3600	0.3290
0.3700	0.3542
0.3800	0.3797
0.3900	0.4060
0.4000	0.4326
0.4100	0.4582
0.4200	0.4850
0.4300	0.5118
0.4400	0.5358
0.4500	0.5621
0.4600	0.5885
0.4700	0.6085
0.4800	0.6343
0.4900	0.6614
0.5000	0.6773
0.5100	0.7012
0.5200	0.7247
0.5300	0.7399
0.5400	0.7587
0.5500	0.7776
0.5600	0.7919
0.5700	0.8063
0.5800	0.8200
0.5900	0.8300
0.6000	0.8377
0.6100	0.8436
0.6200	0.8459
0.6300	0.8440
0.6400	0.8393
0.6500	0.8310
0.6600	0.8177
0.6700	0.8007
0.6800	0.7806
0.6900	0.7557
0.7000	0.7272
0.7100	0.6963
0.7200	0.6619
0.7300	0.6245
0.7400	0.5859
0.7500	0.5457
0.7600	0.5040
0.7700	0.4620
0.7800	0.4205
0.7900	0.3792
0.8000	0.3388
0.8100	0.3007
0.8200	0.2646
0.8300	0.2304
0.8400	0.1996
0.8500	0.1719
0.8600	0.1465
0.8700	0.1246
0.8800	0.1056
0.8900	0.0886
0.9000	0.0741
0.9100	0.0620
0.9200	0.0513
0.9300	0.0422
0.9400	0.0348
0.9500	0.0284
0.9600	0.0230
0.9700	0.0187
0.9800	0.0149
0.9900	0.0122
1.0000	0.0090


==> image/tikz/data/bgk1D1D_rho_epsi124-6.tsv <==
0.0000	0.0000
0.0010	0.0000
0.0020	0.0000
0.0030	0.0000
0.0040	0.0000
0.0050	0.0000
0.0060	0.0000
0.0070	0.0000
0.0080	0.0000
0.0090	0.0000
0.0100	0.0000
0.0110	0.0000
0.0120	0.0000
0.0130	0.0000
0.0140	0.0000
0.0150	0.0000
0.0160	0.0000
0.0170	0.0000
0.0180	0.0000
0.0190	0.0000
0.0200	0.0000
0.0210	0.0000
0.0220	0.0000
0.0230	0.0000
0.0240	0.0000
0.0250	0.0000
0.0260	0.0000
0.0270	0.0000
0.0280	0.0000
0.0290	0.0000
0.0300	0.0000
0.0310	0.0000
0.0320	0.0000
0.0330	0.0000
0.0340	0.0000
0.0350	0.0000
0.0360	0.0000
0.0370	0.0000
0.0380	0.0000
0.0390	0.0000
0.0400	0.0000
0.0410	0.0000
0.0420	0.0000
0.0430	0.0000
0.0440	0.0000
0.0450	0.0000
0.0460	0.0000
0.0470	0.0000
0.0480	0.0000
0.0490	0.0000
0.0501	0.0000
0.0511	0.0000
0.0521	0.0000
0.0531	0.0000
0.0541	0.0000
0.0551	0.0000
0.0561	0.0000
0.0571	0.0000
0.0581	0.0000
0.0591	0.0000
0.0601	0.0000
0.0611	0.0000
0.0621	0.0000
0.0631	0.0000
0.0641	0.0000
0.0651	0.0000
0.0661	0.0000
0.0671	0.0000
0.0681	0.0000
0.0691	0.0000
0.0701	0.0000
0.0711	0.0000
0.0721	0.0000
0.0731	0.0000
0.0741	0.0000
0.0751	0.0000
0.0761	0.0000
0.0771	0.0000
0.0781	0.0000
0.0791	0.0000
0.0801	0.0000
0.0811	0.0000
0.0821	0.0000
0.0831	0.0000
0.0841	0.0000
0.0851	0.0000
0.0861	0.0000
0.0871	0.0000
0.0881	0.0000
0.0891	0.0000
0.0901	0.0000
0.0911	0.0000
0.0921	0.0000
0.0931	0.0000
0.0941	0.0000
0.0951	0.0000
0.0961	0.0000
0.0971	0.0000
0.0981	0.0000
0.0991	0.0000
0.1001	0.0000
0.1011	0.0000
0.1021	0.0000
0.1031	0.0000
0.1041	0.0000
0.1051	0.0000
0.1061	0.0000
0.1071	0.0000
0.1081	0.0000
0.1091	0.0000
0.1101	0.0000
0.1111	0.0000
0.1121	0.0000
0.1131	0.0000
0.1141	0.0000
0.1151	0.0000
0.1161	0.0000
0.1171	0.0000
0.1181	0.0000
0.1191	0.0000
0.1201	0.0000
0.1211	0.0000
0.1221	0.0000
0.1231	0.0000
0.1241	0.0000
0.1251	0.0000
0.1261	0.0000
0.1271	0.0000
0.1281	0.0000
0.1291	0.0000
0.1301	0.0000
0.1311	0.0000
0.1321	0.0000
0.1331	0.0000
0.1341	0.0000
0.1351	0.0000
0.1361	0.0000
0.1371	0.0000
0.1381	0.0000
0.1391	0.0000
0.1401	0.0000
0.1411	0.0000
0.1421	0.0000
0.1431	0.0000
0.1441	0.0000
0.1451	0.0000
0.1461	0.0000
0.1471	0.0000
0.1481	0.0000
0.1491	0.0000
0.1502	0.0000
0.1512	0.0000
0.1522	0.0000
0.1532	0.0000
0.1542	0.0000
0.1552	0.0000
0.1562	0.0000
0.1572	0.0000
0.1582	0.0000
0.1592	0.0000
0.1602	0.0000
0.1612	0.0000
0.1622	0.0000
0.1632	0.0000
0.1642	0.0000
0.1652	0.0000
0.1662	0.0000
0.1672	0.0000
0.1682	0.0000
0.1692	0.0000
0.1702	0.0000
0.1712	0.0000
0.1722	0.0000
0.1732	0.0000
0.1742	0.0000
0.1752	0.0000
0.1762	0.0000
0.1772	0.0000
0.1782	0.0000
0.1792	0.0000
0.1802	0.0000
0.1812	0.0000
0.1822	0.0000
0.1832	0.0000
0.1842	0.0000
0.1852	0.0000
0.1862	0.0000
0.1872	0.0000
0.1882	0.0000
0.1892	0.0000
0.1902	0.0000
0.1912	0.0000
0.1922	0.0000
0.1932	0.0000
0.1942	0.0000
0.1952	0.0000
0.1962	0.0000
0.1972	0.0000
0.1982	0.0000
0.1992	0.0000
0.2002	0.0000
0.2012	0.0000
0.2022	0.0000
0.2032	0.0000
0.2042	0.0000
0.2052	0.0000
0.2062	0.0000
0.2072	0.0000
0.2082	0.0000
0.2092	0.0000
0.2102	0.0000
0.2112	0.0000
0.2122	0.0000
0.2132	0.0000
0.2142	0.0000
0.2152	0.0000
0.2162	0.0000
0.2172	0.0000
0.2182	0.0000
0.2192	0.0000
0.2202	0.0000
0.2212	0.0000
0.2222	0.0000
0.2232	0.0000
0.2242	0.0000
0.2252	0.0000
0.2262	0.0000
0.2272	0.0000
0.2282	0.0000
0.2292	0.0000
0.2302	0.0000
0.2312	0.0000
0.2322	0.0000
0.2332	0.0000
0.2342	0.0000
0.2352	0.0000
0.2362	0.0000
0.2372	0.0000
0.2382	0.0000
0.2392	0.0000
0.2402	0.0002
0.2412	0.0035
0.2422	0.0068
0.2432	0.0102
0.2442	0.0135
0.2452	0.0168
0.2462	0.0202
0.2472	0.0235
0.2482	0.0269
0.2492	0.0302
0.2503	0.0335
0.2513	0.0369
0.2523	0.0402
0.2533	0.0435
0.2543	0.0469
0.2553	0.0502
0.2563	0.0535
0.2573	0.0569
0.2583	0.0602
0.2593	0.0636
0.2603	0.0669
0.2613	0.0702
0.2623	0.0736
0.2633	0.0769
0.2643	0.0802
0.2653	0.0836
0.2663	0.0869
0.2673	0.0902
0.2683	0.0936
0.2693	0.0969
0.2703	0.1003
0.2713	0.1036
0.2723	0.1069
0.2733	0.1103
0.2743	0.1136
0.2753	0.1169
0.2763	0.1203
0.2773	0.1236
0.2783	0.1270
0.2793	0.1303
0.2803	0.1336
0.2813	0.1370
0.2823	0.1403
0.2833	0.1436
0.2843	0.1470
0.2853	0.1503
0.2863	0.1536
0.2873	0.1570
0.2883	0.1603
0.2893	0.1637
0.2903	0.1670
0.2913	0.1703
0.2923	0.1737
0.2933	0.1770
0.2943	0.1803
0.2953	0.1837
0.2963	0.1870
0.2973	0.1903
0.2983	0.1937
0.2993	0.1970
0.3003	0.2004
0.3013	0.2037
0.3023	0.2070
0.3033	0.2104
0.3043	0.2137
0.3053	0.2170
0.3063	0.2204
0.3073	0.2237
0.3083	0.2271
0.3093	0.2304
0.3103	0.2337
0.3113	0.2371
0.3123	0.2404
0.3133	0.2437
0.3143	0.2471
0.3153	0.2504
0.3163	0.2537
0.3173	0.2571
0.3183	0.2604
0.3193	0.2638
0.3203	0.2671
0.3213	0.2704
0.3223	0.2738
0.3233	0.2771
0.3243	0.2804
0.3253	0.2838
0.3263	0.2871
0.3273	0.2904
0.3283	0.2938
0.3293	0.2971
0.3303	0.3005
0.3313	0.3038
0.3323	0.3071
0.3333	0.3105
0.3343	0.3138
0.3353	0.3171
0.3363	0.3205
0.3373	0.3238
0.3383	0.3272
0.3393	0.3305
0.3403	0.3338
0.3413	0.3372
0.3423	0.3405
0.3433	0.3438
0.3443	0.3472
0.3453	0.3505
0.3463	0.3538
0.3473	0.3572
0.3483	0.3605
0.3493	0.3639
0.3504	0.3672
0.3514	0.3705
0.3524	0.3739
0.3534	0.3772
0.3544	0.3805
0.3554	0.3839
0.3564	0.3872
0.3574	0.3905
0.3584	0.3939
0.3594	0.3972
0.3604	0.4006
0.3614	0.4039
0.3624	0.4072
0.3634	0.4106
0.3644	0.4139
0.3654	0.4172
0.3664	0.4206
0.3674	0.4239
0.3684	0.4273
0.3694	0.4306
0.3704	0.4339
0.3714	0.4373
0.3724	0.4406
0.3734	0.4439
0.3744	0.4473
0.3754	0.4506
0.3764	0.4539
0.3774	0.4573
0.3784	0.4606
0.3794	0.4640
0.3804	0.4673
0.3814	0.4706
0.3824	0.4740
0.3834	0.4773
0.3844	0.4806
0.3854	0.4840
0.3864	0.4873
0.3874	0.4907
0.3884	0.4940
0.3894	0.4973
0.3904	0.5007
0.3914	0.5040
0.3924	0.5073
0.3934	0.5107
0.3944	0.5140
0.3954	0.5173
0.3964	0.5207
0.3974	0.5240
0.3984	0.5274
0.3994	0.5307
0.4004	0.5340
0.4014	0.5374
0.4024	0.5407
0.4034	0.5440
0.4044	0.5474
0.4054	0.5507
0.4064	0.5540
0.4074	0.5574
0.4084	0.5607
0.4094	0.5641
0.4104	0.5674
0.4114	0.5707
0.4124	0.5741
0.4134	0.5774
0.4144	0.5807
0.4154	0.5841
0.4164	0.5874
0.4174	0.5908
0.4184	0.5941
0.4194	0.5974
0.4204	0.6008
0.4214	0.6041
0.4224	0.6074
0.4234	0.6108
0.4244	0.6141
0.4254	0.6174
0.4264	0.6208
0.4274	0.6241
0.4284	0.6275
0.4294	0.6308
0.4304	0.6341
0.4314	0.6375
0.4324	0.6408
0.4334	0.6441
0.4344	0.6475
0.4354	0.6508
0.4364	0.6541
0.4374	0.6575
0.4384	0.6608
0.4394	0.6642
0.4404	0.6675
0.4414	0.6708
0.4424	0.6742
0.4434	0.6775
0.4444	0.6808
0.4454	0.6842
0.4464	0.6875
0.4474	0.6909
0.4484	0.6942
0.4494	0.6975
0.4505	0.7009
0.4515	0.7042
0.4525	0.7075
0.4535	0.7109
0.4545	0.7142
0.4555	0.7175
0.4565	0.7209
0.4575	0.7221
0.4585	0.7221
0.4595	0.7221
0.4605	0.7221
0.4615	0.7221
0.4625	0.7221
0.4635	0.7221
0.4645	0.7221
0.4655	0.7221
0.4665	0.7221
0.4675	0.7221
0.4685	0.7221
0.4695	0.7221
0.4705	0.7221
0.4715	0.7221
0.4725	0.7221
0.4735	0.7221
0.4745	0.7221
0.4755	0.7221
0.4765	0.7221
0.4775	0.7221
0.4785	0.7221
0.4795	0.7221
0.4805	0.7221
0.4815	0.7221
0.4825	0.7221
0.4835	0.7221
0.4845	0.7221
0.4855	0.7221
0.4865	0.7221
0.4875	0.7221
0.4885	0.7221
0.4895	0.7221
0.4905	0.7221
0.4915	0.7221
0.4925	0.7221
0.4935	0.7221
0.4945	0.7221
0.4955	0.7221
0.4965	0.7221
0.4975	0.7221
0.4985	0.7221
0.4995	0.7221
0.5005	0.7221
0.5015	0.7221
0.5025	0.7221
0.5035	0.7221
0.5045	0.7221
0.5055	0.7221
0.5065	0.7221
0.5075	0.7221
0.5085	0.7221
0.5095	0.7221
0.5105	0.7221
0.5115	0.7221
0.5125	0.7221
0.5135	0.7221
0.5145	0.7221
0.5155	0.7221
0.5165	0.7221
0.5175	0.7221
0.5185	0.7221
0.5195	0.7221
0.5205	0.7221
0.5215	0.7221
0.5225	0.7221
0.5235	0.7221
0.5245	0.7221
0.5255	0.7221
0.5265	0.7221
0.5275	0.7221
0.5285	0.7221
0.5295	0.7221
0.5305	0.7221
0.5315	0.7221
0.5325	0.7221
0.5335	0.7221
0.5345	0.7221
0.5355	0.7221
0.5365	0.7221
0.5375	0.7221
0.5385	0.7221
0.5395	0.7221
0.5405	0.7221
0.5415	0.7221
0.5425	0.7221
0.5435	0.7221
0.5445	0.7221
0.5455	0.7221
0.5465	0.7221
0.5475	0.7221
0.5485	0.7221
0.5495	0.7221
0.5506	0.7221
0.5516	0.7221
0.5526	0.7221
0.5536	0.7221
0.5546	0.7221
0.5556	0.7221
0.5566	0.7221
0.5576	0.7221
0.5586	0.7221
0.5596	0.7221
0.5606	0.7221
0.5616	0.7221
0.5626	0.7221
0.5636	0.7221
0.5646	0.7221
0.5656	0.7221
0.5666	0.7221
0.5676	0.7221
0.5686	0.7221
0.5696	0.7221
0.5706	0.7221
0.5716	0.7221
0.5726	0.7221
0.5736	0.7221
0.5746	0.7221
0.5756	0.7221
0.5766	0.7221
0.5776	0.7221
0.5786	0.7221
0.5796	0.7221
0.5806	0.7221
0.5816	0.7221
0.5826	0.7221
0.5836	0.7221
0.5846	0.7221
0.5856	0.7221
0.5866	0.7221
0.5876	0.7221
0.5886	0.7221
0.5896	0.7221
0.5906	0.7221
0.5916	0.7221
0.5926	0.7221
0.5936	0.7221
0.5946	0.7221
0.5956	0.7221
0.5966	0.7221
0.5976	0.7221
0.5986	0.7221
0.5996	0.7221
0.6006	0.7221
0.6016	0.7221
0.6026	0.7221
0.6036	0.7221
0.6046	0.7221
0.6056	0.7221
0.6066	0.7221
0.6076	0.7221
0.6086	0.7221
0.6096	0.7221
0.6106	0.7221
0.6116	0.7221
0.6126	0.7221
0.6136	0.7221
0.6146	0.7221
0.6156	0.7221
0.6166	0.7221
0.6176	0.7221
0.6186	0.7221
0.6196	0.7221
0.6206	0.7221
0.6216	0.7221
0.6226	0.7221
0.6236	0.7221
0.6246	0.7221
0.6256	0.7221
0.6266	0.7221
0.6276	0.7221
0.6286	0.7221
0.6296	0.7221
0.6306	0.7221
0.6316	0.7221
0.6326	0.7221
0.6336	0.7221
0.6346	0.7221
0.6356	0.7221
0.6366	0.7221
0.6376	0.7221
0.6386	0.7221
0.6396	0.7221
0.6406	0.7221
0.6416	0.7221
0.6426	0.7221
0.6436	0.7221
0.6446	0.7221
0.6456	0.7221
0.6466	0.7221
0.6476	0.7221
0.6486	0.7221
0.6496	0.7221
0.6507	0.7221
0.6517	0.7221
0.6527	0.7221
0.6537	0.7221
0.6547	0.7221
0.6557	0.7221
0.6567	0.7221
0.6577	0.7221
0.6587	0.7221
0.6597	0.7221
0.6607	0.7221
0.6617	0.7221
0.6627	0.7221
0.6637	0.7221
0.6647	0.7221
0.6657	0.7221
0.6667	0.7221
0.6677	0.7221
0.6687	0.7221
0.6697	0.7221
0.6707	0.7221
0.6717	0.7221
0.6727	0.7221
0.6737	0.7221
0.6747	0.7221
0.6757	0.7221
0.6767	0.7221
0.6777	0.7221
0.6787	0.7221
0.6797	0.7221
0.6807	0.7221
0.6817	0.7221
0.6827	0.7221
0.6837	0.7221
0.6847	0.7221
0.6857	0.7221
0.6867	0.7221
0.6877	0.7221
0.6887	0.7221
0.6897	0.7221
0.6907	0.7221
0.6917	0.7221
0.6927	0.7221
0.6937	0.7221
0.6947	0.7221
0.6957	0.7221
0.6967	0.7221
0.6977	0.7221
0.6987	0.7221
0.6997	0.7221
0.7007	0.7221
0.7017	0.7221
0.7027	0.7221
0.7037	0.7221
0.7047	0.7221
0.7057	0.7221
0.7067	0.7221
0.7077	0.7221
0.7087	0.7221
0.7097	0.7221
0.7107	0.7221
0.7117	0.7221
0.7127	0.7221
0.7137	0.7221
0.7147	0.7221
0.7157	0.7221
0.7167	0.7221
0.7177	0.7221
0.7187	0.7221
0.7197	0.7221
0.7207	0.7221
0.7217	0.7221
0.7227	0.7221
0.7237	0.7221
0.7247	0.7221
0.7257	0.7221
0.7267	0.7221
0.7277	0.7221
0.7287	0.7221
0.7297	0.7221
0.7307	0.7221
0.7317	0.7221
0.7327	0.7221
0.7337	0.7221
0.7347	0.7221
0.7357	0.7221
0.7367	0.7221
0.7377	0.7221
0.7387	0.7221
0.7397	0.7221
0.7407	0.7221
0.7417	0.7221
0.7427	0.7221
0.7437	0.7221
0.7447	0.7221
0.7457	0.7221
0.7467	0.7221
0.7477	0.7221
0.7487	0.7221
0.7497	0.7221
0.7508	0.7221
0.7518	0.7221
0.7528	0.7221
0.7538	0.7221
0.7548	0.7221
0.7558	0.7221
0.7568	0.7221
0.7578	0.7221
0.7588	0.7221
0.7598	0.7221
0.7608	0.7221
0.7618	0.7221
0.7628	0.7221
0.7638	0.7221
0.7648	0.7221
0.7658	0.7221
0.7668	0.7221
0.7678	0.7221
0.7688	0.7221
0.7698	0.7221
0.7708	0.7221
0.7718	0.7221
0.7728	0.7221
0.7738	0.7221
0.7748	0.7221
0.7758	0.7221
0.7768	0.7221
0.7778	0.0000
0.7788	0.0000
0.7798	0.0000
0.7808	0.0000
0.7818	0.0000
0.7828	0.0000
0.7838	0.0000
0.7848	0.0000
0.7858	0.0000
0.7868	0.0000
0.7878	0.0000
0.7888	0.0000
0.7898	0.0000
0.7908	0.0000
0.7918	0.0000
0.7928	0.0000
0.7938	0.0000
0.7948	0.0000
0.7958	0.0000
0.7968	0.0000
0.7978	0.0000
0.7988	0.0000
0.7998	0.0000
0.8008	0.0000
0.8018	0.0000
0.8028	0.0000
0.8038	0.0000
0.8048	0.0000
0.8058	0.0000
0.8068	0.0000
0.8078	0.0000
0.8088	0.0000
0.8098	0.0000
0.8108	0.0000
0.8118	0.0000
0.8128	0.0000
0.8138	0.0000
0.8148	0.0000
0.8158	0.0000
0.8168	0.0000
0.8178	0.0000
0.8188	0.0000
0.8198	0.0000
0.8208	0.0000
0.8218	0.0000
0.8228	0.0000
0.8238	0.0000
0.8248	0.0000
0.8258	0.0000
0.8268	0.0000
0.8278	0.0000
0.8288	0.0000
0.8298	0.0000
0.8308	0.0000
0.8318	0.0000
0.8328	0.0000
0.8338	0.0000
0.8348	0.0000
0.8358	0.0000
0.8368	0.0000
0.8378	0.0000
0.8388	0.0000
0.8398	0.0000
0.8408	0.0000
0.8418	0.0000
0.8428	0.0000
0.8438	0.0000
0.8448	0.0000
0.8458	0.0000
0.8468	0.0000
0.8478	0.0000
0.8488	0.0000
0.8498	0.0000
0.8509	0.0000
0.8519	0.0000
0.8529	0.0000
0.8539	0.0000
0.8549	0.0000
0.8559	0.0000
0.8569	0.0000
0.8579	0.0000
0.8589	0.0000
0.8599	0.0000
0.8609	0.0000
0.8619	0.0000
0.8629	0.0000
0.8639	0.0000
0.8649	0.0000
0.8659	0.0000
0.8669	0.0000
0.8679	0.0000
0.8689	0.0000
0.8699	0.0000
0.8709	0.0000
0.8719	0.0000
0.8729	0.0000
0.8739	0.0000
0.8749	0.0000
0.8759	0.0000
0.8769	0.0000
0.8779	0.0000
0.8789	0.0000
0.8799	0.0000
0.8809	0.0000
0.8819	0.0000
0.8829	0.0000
0.8839	0.0000
0.8849	0.0000
0.8859	0.0000
0.8869	0.0000
0.8879	0.0000
0.8889	0.0000
0.8899	0.0000
0.8909	0.0000
0.8919	0.0000
0.8929	0.0000
0.8939	0.0000
0.8949	0.0000
0.8959	0.0000
0.8969	0.0000
0.8979	0.0000
0.8989	0.0000
0.8999	0.0000
0.9009	0.0000
0.9019	0.0000
0.9029	0.0000
0.9039	0.0000
0.9049	0.0000
0.9059	0.0000
0.9069	0.0000
0.9079	0.0000
0.9089	0.0000
0.9099	0.0000
0.9109	0.0000
0.9119	0.0000
0.9129	0.0000
0.9139	0.0000
0.9149	0.0000
0.9159	0.0000
0.9169	0.0000
0.9179	0.0000
0.9189	0.0000
0.9199	0.0000
0.9209	0.0000
0.9219	0.0000
0.9229	0.0000
0.9239	0.0000
0.9249	0.0000
0.9259	0.0000
0.9269	0.0000
0.9279	0.0000
0.9289	0.0000
0.9299	0.0000
0.9309	0.0000
0.9319	0.0000
0.9329	0.0000
0.9339	0.0000
0.9349	0.0000
0.9359	0.0000
0.9369	0.0000
0.9379	0.0000
0.9389	0.0000
0.9399	0.0000
0.9409	0.0000
0.9419	0.0000
0.9429	0.0000
0.9439	0.0000
0.9449	0.0000
0.9459	0.0000
0.9469	0.0000
0.9479	0.0000
0.9489	0.0000
0.9499	0.0000
0.9510	0.0000
0.9520	0.0000
0.9530	0.0000
0.9540	0.0000
0.9550	0.0000
0.9560	0.0000
0.9570	0.0000
0.9580	0.0000
0.9590	0.0000
0.9600	0.0000
0.9610	0.0000
0.9620	0.0000
0.9630	0.0000
0.9640	0.0000
0.9650	0.0000
0.9660	0.0000
0.9670	0.0000
0.9680	0.0000
0.9690	0.0000
0.9700	0.0000
0.9710	0.0000
0.9720	0.0000
0.9730	0.0000
0.9740	0.0000
0.9750	0.0000
0.9760	0.0000
0.9770	0.0000
0.9780	0.0000
0.9790	0.0000
0.9800	0.0000
0.9810	0.0000
0.9820	0.0000
0.9830	0.0000
0.9840	0.0000
0.9850	0.0000
0.9860	0.0000
0.9870	0.0000
0.9880	0.0000
0.9890	0.0000
0.9900	0.0000
0.9910	0.0000
0.9920	0.0000
0.9930	0.0000
0.9940	0.0000
0.9950	0.0000
0.9960	0.0000
0.9970	0.0000
0.9980	0.0000
0.9990	0.0000
1.0000	0.0000


==> image/tikz/data/bgk1D1D_rho_epsi124-7.tsv <==
0.0000	0.0000
0.0100	0.0000
0.0200	0.0000
0.0300	0.0000
0.0400	0.0000
0.0500	0.0000
0.0600	0.0000
0.0700	0.0001
0.0800	0.0001
0.0900	0.0002
0.1000	0.0004
0.1100	0.0007
0.1200	0.0011
0.1300	0.0019
0.1400	0.0031
0.1500	0.0049
0.1600	0.0074
0.1700	0.0110
0.1800	0.0159
0.1900	0.0223
0.2000	0.0303
0.2100	0.0401
0.2200	0.0517
0.2300	0.0651
0.2400	0.0804
0.2500	0.0974
0.2600	0.1161
0.2700	0.1363
0.2800	0.1579
0.2900	0.1808
0.3000	0.2048
0.3100	0.2298
0.3200	0.2557
0.3300	0.2823
0.3400	0.3097
0.3500	0.3376
0.3600	0.3659
0.3700	0.3945
0.3800	0.4233
0.3900	0.4522
0.4000	0.4808
0.4100	0.5090
0.4200	0.5366
0.4300	0.5632
0.4400	0.5885
0.4500	0.6122
0.4600	0.6339
0.4700	0.6535
0.4800	0.6708
0.4900	0.6860
0.5000	0.6992
0.5100	0.7111
0.5200	0.7221
0.5300	0.7328
0.5400	0.7436
0.5500	0.7548
0.5600	0.7664
0.5700	0.7781
0.5800	0.7894
0.5900	0.7994
0.6000	0.8074
0.6100	0.8126
0.6200	0.8146
0.6300	0.8129
0.6400	0.8076
0.6500	0.7987
0.6600	0.7864
0.6700	0.7710
0.6800	0.7526
0.6900	0.7315
0.7000	0.7077
0.7100	0.6812
0.7200	0.6519
0.7300	0.6197
0.7400	0.5840
0.7500	0.5445
0.7600	0.5010
0.7700	0.4530
0.7800	0.4010
0.7900	0.3458
0.8000	0.2895
0.8100	0.2353
0.8200	0.1866
0.8300	0.1457
0.8400	0.1132
0.8500	0.0880
0.8600	0.0687
0.8700	0.0540
0.8800	0.0427
0.8900	0.0338
0.9000	0.0268
0.9100	0.0213
0.9200	0.0169
0.9300	0.0134
0.9400	0.0106
0.9500	0.0084
0.9600	0.0066
0.9700	0.0052
0.9800	0.0040
0.9900	0.0032
1.0000	0.0023


==> image/tikz/data/bgk1D1D_rho_epsi124-8.tsv <==
0.0000	0.0000
0.0100	0.0000
0.0200	0.0000
0.0300	-0.0000
0.0400	-0.0000
0.0500	-0.0000
0.0600	0.0000
0.0700	0.0000
0.0800	0.0000
0.0900	-0.0000
0.1000	-0.0000
0.1100	-0.0000
0.1200	0.0000
0.1300	0.0000
0.1400	0.0000
0.1500	0.0000
0.1600	0.0000
0.1700	0.0002
0.1800	0.0007
0.1900	0.0021
0.2000	0.0053
0.2100	0.0113
0.2200	0.0210
0.2300	0.0348
0.2400	0.0524
0.2500	0.0733
0.2600	0.0970
0.2700	0.1227
0.2800	0.1501
0.2900	0.1786
0.3000	0.2082
0.3100	0.2384
0.3200	0.2692
0.3300	0.3005
0.3400	0.3321
0.3500	0.3639
0.3600	0.3960
0.3700	0.4282
0.3800	0.4605
0.3900	0.4929
0.4000	0.5253
0.4100	0.5576
0.4200	0.5897
0.4300	0.6214
0.4400	0.6523
0.4500	0.6812
0.4600	0.7055
0.4700	0.7203
0.4800	0.7248
0.4900	0.7239
0.5000	0.7216
0.5100	0.7212
0.5200	0.7223
0.5300	0.7226
0.5400	0.7221
0.5500	0.7220
0.5600	0.7225
0.5700	0.7224
0.5800	0.7224
0.5900	0.7231
0.6000	0.7232
0.6100	0.7264
0.6200	0.7242
0.6300	0.7221
0.6400	0.7230
0.6500	0.7232
0.6600	0.7233
0.6700	0.7235
0.6800	0.7238
0.6900	0.7239
0.7000	0.7237
0.7100	0.7239
0.7200	0.7243
0.7300	0.7242
0.7400	0.7250
0.7500	0.7268
0.7600	0.7207
0.7700	0.6698
0.7800	0.4660
0.7900	0.1621
0.8000	0.0224
0.8100	0.0017
0.8200	0.0000
0.8300	0.0000
0.8400	0.0000
0.8500	0.0000
0.8600	-0.0000
0.8700	0.0000
0.8800	0.0000
0.8900	-0.0000
0.9000	-0.0000
0.9100	0.0000
0.9200	0.0000
0.9300	-0.0000
0.9400	-0.0000
0.9500	0.0000
0.9600	0.0000
0.9700	-0.0000
0.9800	0.0000
0.9900	0.0000
1.0000	0.0000


==> image/tikz/data/bgk1D1D_rho_epsi124-9.tsv <==
0.0000	0.9977
0.0100	0.9968
0.0200	0.9962
0.0300	0.9951
0.0400	0.9940
0.0500	0.9925
0.0600	0.9907
0.0700	0.9886
0.0800	0.9860
0.0900	0.9830
0.1000	0.9794
0.1100	0.9752
0.1200	0.9703
0.1300	0.9646
0.1400	0.9581
0.1500	0.9507
0.1600	0.9424
0.1700	0.9330
0.1800	0.9227
0.1900	0.9114
0.2000	0.8990
0.2100	0.8856
0.2200	0.8712
0.2300	0.8558
0.2400	0.8396
0.2500	0.8226
0.2600	0.8047
0.2700	0.7862
0.2800	0.7672
0.2900	0.7476
0.3000	0.7277
0.3100	0.7076
0.3200	0.6873
0.3300	0.6670
0.3400	0.6468
0.3500	0.6269
0.3600	0.6074
0.3700	0.5882
0.3800	0.5700
0.3900	0.5525
0.4000	0.5355
0.4100	0.5204
0.4200	0.5062
0.4300	0.4926
0.4400	0.4820
0.4500	0.4722
0.4600	0.4632
0.4700	0.4577
0.4800	0.4536
0.4900	0.4504
0.5000	0.4505
0.5100	0.4541
0.5200	0.4591
0.5300	0.4654
0.5400	0.4769
0.5500	0.4907
0.5600	0.5054
0.5700	0.5261
0.5800	0.5501
0.5900	0.5751
0.6000	0.6059
0.6100	0.6405
0.6200	0.6755
0.6300	0.7147
0.6400	0.7570
0.6500	0.7980
0.6600	0.8400
0.6700	0.8827
0.6800	0.9217
0.6900	0.9571
0.7000	0.9898
0.7100	1.0161
0.7200	1.0348
0.7300	1.0472
0.7400	1.0517
0.7500	1.0468
0.7600	1.0339
0.7700	1.0132
0.7800	0.9842
0.7900	0.9485
0.8000	0.9070
0.8100	0.8611
0.8200	0.8122
0.8300	0.7611
0.8400	0.7107
0.8500	0.6617
0.8600	0.6137
0.8700	0.5696
0.8800	0.5293
0.8900	0.4913
0.9000	0.4578
0.9100	0.4283
0.9200	0.4013
0.9300	0.3778
0.9400	0.3576
0.9500	0.3400
0.9600	0.3245
0.9700	0.3119
0.9800	0.3003
0.9900	0.2922
1.0000	0.2820


==> image/tikz/data/bgk2D2D_shock_bubble_y0-1.tsv <==
-2.0000	2.2857
-1.9749	2.2857
-1.9497	2.2857
-1.9246	2.2857
-1.8995	2.2857
-1.8744	2.2857
-1.8492	2.2857
-1.8241	2.2857
-1.7990	2.2857
-1.7739	2.2857
-1.7487	2.2857
-1.7236	2.2857
-1.6985	2.2857
-1.6734	2.2857
-1.6482	2.2857
-1.6231	2.2857
-1.5980	2.2857
-1.5729	2.2857
-1.5477	2.2857
-1.5226	2.2857
-1.4975	2.2857
-1.4724	2.2857
-1.4472	2.2857
-1.4221	2.2857
-1.3970	2.2857
-1.3719	2.2857
-1.3467	2.2857
-1.3216	2.2857
-1.2965	2.2857
-1.2714	2.2857
-1.2462	2.2857
-1.2211	2.2857
-1.1960	2.2857
-1.1709	2.2857
-1.1457	2.2857
-1.1206	2.2857
-1.0955	2.2857
-1.0704	2.2857
-1.0452	2.2857
-1.0201	2.2857
-0.9950	1.0000
-0.9698	1.0000
-0.9447	1.0000
-0.9196	1.0000
-0.8945	1.0000
-0.8693	1.0000
-0.8442	1.0000
-0.8191	1.0000
-0.7940	1.0000
-0.7688	1.0000
-0.7437	1.0000
-0.7186	1.0000
-0.6935	1.0000
-0.6683	1.0000
-0.6432	1.0000
-0.6181	1.0000
-0.5930	1.0000
-0.5678	1.0000
-0.5427	1.0000
-0.5176	1.0000
-0.4925	1.0000
-0.4673	1.0000
-0.4422	1.0000
-0.4171	1.0000
-0.3920	1.0000
-0.3668	1.0000
-0.3417	1.0000
-0.3166	1.0000
-0.2915	1.0001
-0.2663	1.0001
-0.2412	1.0002
-0.2161	1.0004
-0.1910	1.0007
-0.1658	1.0012
-0.1407	1.0021
-0.1156	1.0035
-0.0905	1.0057
-0.0653	1.0090
-0.0402	1.0141
-0.0151	1.0215
0.0101	1.0322
0.0352	1.0473
0.0603	1.0680
0.0854	1.0959
0.1106	1.1325
0.1357	1.1794
0.1608	1.2380
0.1859	1.3095
0.2111	1.3944
0.2362	1.4926
0.2613	1.6028
0.2864	1.7230
0.3116	1.8498
0.3367	1.9789
0.3618	2.1051
0.3869	2.2225
0.4121	2.3254
0.4372	2.4082
0.4623	2.4663
0.4874	2.4962
0.5126	2.4962
0.5377	2.4663
0.5628	2.4082
0.5879	2.3254
0.6131	2.2225
0.6382	2.1051
0.6633	1.9789
0.6884	1.8498
0.7136	1.7230
0.7387	1.6028
0.7638	1.4926
0.7889	1.3944
0.8141	1.3095
0.8392	1.2380
0.8643	1.1794
0.8894	1.1325
0.9146	1.0959
0.9397	1.0680
0.9648	1.0473
0.9899	1.0322
1.0151	1.0215
1.0402	1.0141
1.0653	1.0090
1.0905	1.0057
1.1156	1.0035
1.1407	1.0021
1.1658	1.0012
1.1910	1.0007
1.2161	1.0004
1.2412	1.0002
1.2663	1.0001
1.2915	1.0001
1.3166	1.0000
1.3417	1.0000
1.3668	1.0000
1.3920	1.0000
1.4171	1.0000
1.4422	1.0000
1.4673	1.0000
1.4925	1.0000
1.5176	1.0000
1.5427	1.0000
1.5678	1.0000
1.5930	1.0000
1.6181	1.0000
1.6432	1.0000
1.6683	1.0000
1.6935	1.0000
1.7186	1.0000
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000


==> image/tikz/data/bgk2D2D_shock_bubble_y0-10.tsv <==
-2.0000	2.0760
-1.9749	2.0761
-1.9497	2.0763
-1.9246	2.0767
-1.8995	2.0773
-1.8744	2.0777
-1.8492	2.0775
-1.8241	2.0761
-1.7990	2.0728
-1.7739	2.0673
-1.7487	2.0595
-1.7236	2.0495
-1.6985	2.0378
-1.6734	2.0250
-1.6482	2.0116
-1.6231	1.9986
-1.5980	1.9866
-1.5729	1.9764
-1.5477	1.9686
-1.5226	1.9634
-1.4975	1.9609
-1.4724	1.9606
-1.4472	1.9618
-1.4221	1.9634
-1.3970	1.9645
-1.3719	1.9651
-1.3467	1.9651
-1.3216	1.9650
-1.2965	1.9649
-1.2714	1.9649
-1.2462	1.9649
-1.2211	1.9650
-1.1960	1.9650
-1.1709	1.9650
-1.1457	1.9649
-1.1206	1.9649
-1.0955	1.9649
-1.0704	1.9649
-1.0452	1.9648
-1.0201	1.9648
-0.9950	1.9648
-0.9698	1.9648
-0.9447	1.9648
-0.9196	1.9648
-0.8945	1.9648
-0.8693	1.9649
-0.8442	1.9649
-0.8191	1.9650
-0.7940	1.9650
-0.7688	1.9651
-0.7437	1.9651
-0.7186	1.9651
-0.6935	1.9651
-0.6683	1.9651
-0.6432	1.9651
-0.6181	1.9651
-0.5930	1.9651
-0.5678	1.9651
-0.5427	1.9652
-0.5176	1.9654
-0.4925	1.9656
-0.4673	1.9659
-0.4422	1.9664
-0.4171	1.9670
-0.3920	1.9679
-0.3668	1.9692
-0.3417	1.9709
-0.3166	1.9732
-0.2915	1.9758
-0.2663	1.9785
-0.2412	1.9815
-0.2161	1.9853
-0.1910	1.9911
-0.1658	2.0004
-0.1407	2.0144
-0.1156	2.0352
-0.0905	2.0659
-0.0653	2.1109
-0.0402	2.1731
-0.0151	2.2413
0.0101	2.2952
0.0352	2.3308
0.0603	2.3518
0.0854	2.3627
0.1106	2.3670
0.1357	2.3670
0.1608	2.3649
0.1859	2.3623
0.2111	2.3599
0.2362	2.3576
0.2613	2.3557
0.2864	2.3547
0.3116	2.3550
0.3367	2.3559
0.3618	2.3546
0.3869	2.3468
0.4121	2.3281
0.4372	2.2919
0.4623	2.2282
0.4874	2.1263
0.5126	1.9808
0.5377	1.7984
0.5628	1.5983
0.5879	1.4073
0.6131	1.2603
0.6382	1.1720
0.6633	1.1314
0.6884	1.1218
0.7136	1.1275
0.7387	1.1477
0.7638	1.1907
0.7889	1.2659
0.8141	1.3829
0.8392	1.5465
0.8643	1.7486
0.8894	1.9627
0.9146	2.1266
0.9397	2.2097
0.9648	2.0323
0.9899	1.4555
1.0151	1.0829
1.0402	0.9892
1.0653	0.9893
1.0905	0.9938
1.1156	0.9966
1.1407	0.9981
1.1658	0.9990
1.1910	0.9995
1.2161	0.9999
1.2412	1.0001
1.2663	1.0002
1.2915	1.0004
1.3166	1.0005
1.3417	1.0006
1.3668	1.0008
1.3920	1.0009
1.4171	1.0010
1.4422	1.0010
1.4673	1.0010
1.4925	1.0010
1.5176	1.0009
1.5427	1.0008
1.5678	1.0007
1.5930	1.0006
1.6181	1.0004
1.6432	1.0003
1.6683	1.0002
1.6935	1.0001
1.7186	1.0001
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000


==> image/tikz/data/bgk2D2D_shock_bubble_y0-2.tsv <==
-2.0000	2.2857
-1.9749	2.2857
-1.9497	2.2857
-1.9246	2.2857
-1.8995	2.2857
-1.8744	2.2857
-1.8492	2.2857
-1.8241	2.2857
-1.7990	2.2857
-1.7739	2.2857
-1.7487	2.2857
-1.7236	2.2857
-1.6985	2.2857
-1.6734	2.2857
-1.6482	2.2857
-1.6231	2.2857
-1.5980	2.2857
-1.5729	2.2857
-1.5477	2.2857
-1.5226	2.2857
-1.4975	2.2857
-1.4724	2.2857
-1.4472	2.2857
-1.4221	2.2857
-1.3970	2.2856
-1.3719	2.2856
-1.3467	2.2858
-1.3216	2.2864
-1.2965	2.2871
-1.2714	2.2868
-1.2462	2.2833
-1.2211	2.2739
-1.1960	2.2560
-1.1709	2.2294
-1.1457	2.1997
-1.1206	2.1759
-1.0955	2.1619
-1.0704	2.1568
-1.0452	2.1580
-1.0201	2.1610
-0.9950	2.1625
-0.9698	2.1622
-0.9447	2.1620
-0.9196	2.1636
-0.8945	2.1653
-0.8693	2.1635
-0.8442	2.1542
-0.8191	2.1301
-0.7940	2.0799
-0.7688	1.9966
-0.7437	1.9154
-0.7186	1.8788
-0.6935	1.8708
-0.6683	1.8736
-0.6432	1.8817
-0.6181	1.8897
-0.5930	1.8964
-0.5678	1.8982
-0.5427	1.8912
-0.5176	1.8614
-0.4925	1.7279
-0.4673	1.3938
-0.4422	1.1153
-0.4171	1.0174
-0.3920	1.0011
-0.3668	0.9995
-0.3417	0.9999
-0.3166	1.0001
-0.2915	1.0001
-0.2663	1.0001
-0.2412	1.0002
-0.2161	1.0004
-0.1910	1.0007
-0.1658	1.0012
-0.1407	1.0021
-0.1156	1.0035
-0.0905	1.0057
-0.0653	1.0090
-0.0402	1.0141
-0.0151	1.0215
0.0101	1.0320
0.0352	1.0466
0.0603	1.0667
0.0854	1.0936
0.1106	1.1289
0.1357	1.1741
0.1608	1.2308
0.1859	1.3001
0.2111	1.3828
0.2362	1.4790
0.2613	1.5876
0.2864	1.7067
0.3116	1.8331
0.3367	1.9617
0.3618	2.0861
0.3869	2.1983
0.4121	2.2893
0.4372	2.3538
0.4623	2.3914
0.4874	2.4072
0.5126	2.4072
0.5377	2.3914
0.5628	2.3538
0.5879	2.2893
0.6131	2.1983
0.6382	2.0861
0.6633	1.9617
0.6884	1.8331
0.7136	1.7067
0.7387	1.5876
0.7638	1.4790
0.7889	1.3828
0.8141	1.3001
0.8392	1.2308
0.8643	1.1741
0.8894	1.1289
0.9146	1.0936
0.9397	1.0667
0.9648	1.0466
0.9899	1.0320
1.0151	1.0215
1.0402	1.0141
1.0653	1.0090
1.0905	1.0057
1.1156	1.0035
1.1407	1.0021
1.1658	1.0012
1.1910	1.0007
1.2161	1.0004
1.2412	1.0002
1.2663	1.0001
1.2915	1.0001
1.3166	1.0000
1.3417	1.0000
1.3668	1.0000
1.3920	1.0000
1.4171	1.0000
1.4422	1.0000
1.4673	1.0000
1.4925	1.0000
1.5176	1.0000
1.5427	1.0000
1.5678	1.0000
1.5930	1.0000
1.6181	1.0000
1.6432	1.0000
1.6683	1.0000
1.6935	1.0000
1.7186	1.0000
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000


==> image/tikz/data/bgk2D2D_shock_bubble_y0-3.tsv <==
-2.0000	2.2857
-1.9749	2.2857
-1.9497	2.2857
-1.9246	2.2857
-1.8995	2.2857
-1.8744	2.2857
-1.8492	2.2857
-1.8241	2.2857
-1.7990	2.2857
-1.7739	2.2857
-1.7487	2.2857
-1.7236	2.2857
-1.6985	2.2857
-1.6734	2.2857
-1.6482	2.2856
-1.6231	2.2856
-1.5980	2.2856
-1.5729	2.2856
-1.5477	2.2859
-1.5226	2.2865
-1.4975	2.2872
-1.4724	2.2872
-1.4472	2.2852
-1.4221	2.2799
-1.3970	2.2702
-1.3719	2.2554
-1.3467	2.2362
-1.3216	2.2146
-1.2965	2.1938
-1.2714	2.1767
-1.2462	2.1650
-1.2211	2.1589
-1.1960	2.1574
-1.1709	2.1590
-1.1457	2.1612
-1.1206	2.1627
-1.0955	2.1630
-1.0704	2.1629
-1.0452	2.1628
-1.0201	2.1628
-0.9950	2.1629
-0.9698	2.1630
-0.9447	2.1630
-0.9196	2.1629
-0.8945	2.1629
-0.8693	2.1629
-0.8442	2.1629
-0.8191	2.1629
-0.7940	2.1628
-0.7688	2.1625
-0.7437	2.1622
-0.7186	2.1628
-0.6935	2.1641
-0.6683	2.1647
-0.6432	2.1625
-0.6181	2.1551
-0.5930	2.1392
-0.5678	2.1090
-0.5427	2.0589
-0.5176	1.9903
-0.4925	1.9314
-0.4673	1.8993
-0.4422	1.8858
-0.4171	1.8827
-0.3920	1.8849
-0.3668	1.8896
-0.3417	1.8937
-0.3166	1.8959
-0.2915	1.8966
-0.2663	1.8970
-0.2412	1.8976
-0.2161	1.8986
-0.1910	1.8999
-0.1658	1.9008
-0.1407	1.9006
-0.1156	1.8991
-0.0905	1.8991
-0.0653	1.9026
-0.0402	1.9095
-0.0151	1.9109
0.0101	1.8851
0.0352	1.7848
0.0603	1.4399
0.0854	1.2209
0.1106	1.1458
0.1357	1.1741
0.1608	1.2283
0.1859	1.2973
0.2111	1.3784
0.2362	1.4720
0.2613	1.5771
0.2864	1.6917
0.3116	1.8125
0.3367	1.9350
0.3618	2.0521
0.3869	2.1538
0.4121	2.2309
0.4372	2.2815
0.4623	2.3093
0.4874	2.3202
0.5126	2.3202
0.5377	2.3093
0.5628	2.2815
0.5879	2.2309
0.6131	2.1538
0.6382	2.0521
0.6633	1.9350
0.6884	1.8125
0.7136	1.6917
0.7387	1.5771
0.7638	1.4720
0.7889	1.3784
0.8141	1.2975
0.8392	1.2296
0.8643	1.1740
0.8894	1.1295
0.9146	1.0947
0.9397	1.0681
0.9648	1.0481
0.9899	1.0333
1.0151	1.0227
1.0402	1.0151
1.0653	1.0097
1.0905	1.0061
1.1156	1.0037
1.1407	1.0022
1.1658	1.0013
1.1910	1.0007
1.2161	1.0004
1.2412	1.0002
1.2663	1.0001
1.2915	1.0000
1.3166	1.0000
1.3417	1.0000
1.3668	1.0000
1.3920	1.0000
1.4171	1.0000
1.4422	1.0000
1.4673	1.0000
1.4925	1.0000
1.5176	1.0000
1.5427	1.0000
1.5678	1.0000
1.5930	1.0000
1.6181	1.0000
1.6432	1.0000
1.6683	1.0000
1.6935	1.0000
1.7186	1.0000
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000


==> image/tikz/data/bgk2D2D_shock_bubble_y0-4.tsv <==
-2.0000	2.2856
-1.9749	2.2856
-1.9497	2.2856
-1.9246	2.2856
-1.8995	2.2856
-1.8744	2.2856
-1.8492	2.2856
-1.8241	2.2855
-1.7990	2.2855
-1.7739	2.2856
-1.7487	2.2859
-1.7236	2.2864
-1.6985	2.2871
-1.6734	2.2874
-1.6482	2.2865
-1.6231	2.2835
-1.5980	2.2776
-1.5729	2.2684
-1.5477	2.2558
-1.5226	2.2405
-1.4975	2.2234
-1.4724	2.2060
-1.4472	2.1899
-1.4221	2.1763
-1.3970	2.1664
-1.3719	2.1603
-1.3467	2.1579
-1.3216	2.1584
-1.2965	2.1602
-1.2714	2.1620
-1.2462	2.1629
-1.2211	2.1632
-1.1960	2.1630
-1.1709	2.1629
-1.1457	2.1629
-1.1206	2.1629
-1.0955	2.1630
-1.0704	2.1630
-1.0452	2.1629
-1.0201	2.1629
-0.9950	2.1629
-0.9698	2.1628
-0.9447	2.1628
-0.9196	2.1628
-0.8945	2.1627
-0.8693	2.1627
-0.8442	2.1626
-0.8191	2.1626
-0.7940	2.1626
-0.7688	2.1626
-0.7437	2.1626
-0.7186	2.1626
-0.6935	2.1627
-0.6683	2.1627
-0.6432	2.1628
-0.6181	2.1629
-0.5930	2.1629
-0.5678	2.1627
-0.5427	2.1624
-0.5176	2.1624
-0.4925	2.1630
-0.4673	2.1641
-0.4422	2.1649
-0.4171	2.1637
-0.3920	2.1588
-0.3668	2.1484
-0.3417	2.1294
-0.3166	2.0974
-0.2915	2.0492
-0.2663	1.9900
-0.2412	1.9418
-0.2161	1.9137
-0.1910	1.9005
-0.1658	1.8966
-0.1407	1.8985
-0.1156	1.9038
-0.0905	1.9108
-0.0653	1.9178
-0.0402	1.9245
-0.0151	1.9315
0.0101	1.9392
0.0352	1.9477
0.0603	1.9569
0.0854	1.9663
0.1106	1.9756
0.1357	1.9850
0.1608	1.9958
0.1859	2.0106
0.2111	2.0329
0.2362	2.0674
0.2613	2.1228
0.2864	2.2124
0.3116	2.3536
0.3367	2.5652
0.3618	2.8596
0.3869	3.2392
0.4121	3.6976
0.4372	4.0930
0.4623	4.2516
0.4874	3.9731
0.5126	3.0667
0.5377	2.4267
0.5628	2.2523
0.5879	2.1864
0.6131	2.1156
0.6382	2.0225
0.6633	1.9107
0.6884	1.7912
0.7136	1.6734
0.7387	1.5619
0.7638	1.4596
0.7889	1.3684
0.8141	1.2896
0.8392	1.2234
0.8643	1.1692
0.8894	1.1259
0.9146	1.0920
0.9397	1.0661
0.9648	1.0467
0.9899	1.0325
1.0151	1.0223
1.0402	1.0150
1.0653	1.0101
1.0905	1.0068
1.1156	1.0046
1.1407	1.0033
1.1658	1.0024
1.1910	1.0019
1.2161	1.0016
1.2412	1.0013
1.2663	1.0011
1.2915	1.0009
1.3166	1.0007
1.3417	1.0005
1.3668	1.0004
1.3920	1.0002
1.4171	1.0001
1.4422	1.0001
1.4673	1.0000
1.4925	1.0000
1.5176	1.0000
1.5427	1.0000
1.5678	1.0000
1.5930	0.9999
1.6181	0.9999
1.6432	0.9999
1.6683	1.0000
1.6935	1.0000
1.7186	1.0000
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000


==> image/tikz/data/bgk2D2D_shock_bubble_y0-5.tsv <==
-2.0000	2.2855
-1.9749	2.2855
-1.9497	2.2858
-1.9246	2.2862
-1.8995	2.2868
-1.8744	2.2873
-1.8492	2.2871
-1.8241	2.2855
-1.7990	2.2819
-1.7739	2.2758
-1.7487	2.2673
-1.7236	2.2563
-1.6985	2.2434
-1.6734	2.2293
-1.6482	2.2146
-1.6231	2.2002
-1.5980	2.1870
-1.5729	2.1758
-1.5477	2.1671
-1.5226	2.1614
-1.4975	2.1586
-1.4724	2.1583
-1.4472	2.1595
-1.4221	2.1613
-1.3970	2.1626
-1.3719	2.1632
-1.3467	2.1632
-1.3216	2.1630
-1.2965	2.1629
-1.2714	2.1629
-1.2462	2.1629
-1.2211	2.1629
-1.1960	2.1629
-1.1709	2.1629
-1.1457	2.1629
-1.1206	2.1628
-1.0955	2.1628
-1.0704	2.1628
-1.0452	2.1627
-1.0201	2.1627
-0.9950	2.1626
-0.9698	2.1626
-0.9447	2.1626
-0.9196	2.1626
-0.8945	2.1626
-0.8693	2.1627
-0.8442	2.1627
-0.8191	2.1628
-0.7940	2.1628
-0.7688	2.1628
-0.7437	2.1628
-0.7186	2.1628
-0.6935	2.1628
-0.6683	2.1628
-0.6432	2.1628
-0.6181	2.1627
-0.5930	2.1627
-0.5678	2.1628
-0.5427	2.1629
-0.5176	2.1630
-0.4925	2.1632
-0.4673	2.1636
-0.4422	2.1641
-0.4171	2.1648
-0.3920	2.1659
-0.3668	2.1672
-0.3417	2.1688
-0.3166	2.1708
-0.2915	2.1736
-0.2663	2.1776
-0.2412	2.1829
-0.2161	2.1889
-0.1910	2.1945
-0.1658	2.1982
-0.1407	2.1983
-0.1156	2.1926
-0.0905	2.1772
-0.0653	2.1479
-0.0402	2.1031
-0.0151	2.0537
0.0101	2.0183
0.0352	1.9991
0.0603	1.9912
0.0854	1.9902
0.1106	1.9928
0.1357	1.9970
0.1608	2.0010
0.1859	2.0038
0.2111	2.0053
0.2362	2.0058
0.2613	2.0058
0.2864	2.0050
0.3116	2.0032
0.3367	2.0009
0.3618	2.0006
0.3869	2.0055
0.4121	2.0195
0.4372	2.0489
0.4623	2.1042
0.4874	2.2004
0.5126	2.3543
0.5377	2.5818
0.5628	2.8896
0.5879	3.2609
0.6131	3.6191
0.6382	3.8678
0.6633	3.9955
0.6884	4.0210
0.7136	3.9994
0.7387	3.9353
0.7638	3.8160
0.7889	3.6326
0.8141	3.3855
0.8392	3.1031
0.8643	2.8441
0.8894	2.6297
0.9146	2.4189
0.9397	2.1819
0.9648	1.8122
0.9899	1.3383
1.0151	1.0968
1.0402	1.0210
1.0653	1.0087
1.0905	1.0053
1.1156	1.0034
1.1407	1.0021
1.1658	1.0012
1.1910	1.0008
1.2161	1.0005
1.2412	1.0004
1.2663	1.0004
1.2915	1.0005
1.3166	1.0006
1.3417	1.0007
1.3668	1.0008
1.3920	1.0009
1.4171	1.0010
1.4422	1.0010
1.4673	1.0010
1.4925	1.0010
1.5176	1.0009
1.5427	1.0008
1.5678	1.0007
1.5930	1.0006
1.6181	1.0004
1.6432	1.0003
1.6683	1.0002
1.6935	1.0001
1.7186	1.0001
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000


==> image/tikz/data/bgk2D2D_shock_bubble_y0-6.tsv <==
-2.0000	2.0781
-1.9749	2.0781
-1.9497	2.0781
-1.9246	2.0781
-1.8995	2.0781
-1.8744	2.0781
-1.8492	2.0781
-1.8241	2.0781
-1.7990	2.0781
-1.7739	2.0781
-1.7487	2.0781
-1.7236	2.0781
-1.6985	2.0781
-1.6734	2.0781
-1.6482	2.0781
-1.6231	2.0781
-1.5980	2.0781
-1.5729	2.0781
-1.5477	2.0781
-1.5226	2.0781
-1.4975	2.0781
-1.4724	2.0781
-1.4472	2.0781
-1.4221	2.0781
-1.3970	2.0781
-1.3719	2.0781
-1.3467	2.0781
-1.3216	2.0781
-1.2965	2.0781
-1.2714	2.0781
-1.2462	2.0781
-1.2211	2.0781
-1.1960	2.0781
-1.1709	2.0781
-1.1457	2.0781
-1.1206	2.0781
-1.0955	2.0781
-1.0704	2.0781
-1.0452	2.0781
-1.0201	2.0781
-0.9950	1.0000
-0.9698	1.0000
-0.9447	1.0000
-0.9196	1.0000
-0.8945	1.0000
-0.8693	1.0000
-0.8442	1.0000
-0.8191	1.0000
-0.7940	1.0000
-0.7688	1.0000
-0.7437	1.0000
-0.7186	1.0000
-0.6935	1.0000
-0.6683	1.0000
-0.6432	1.0000
-0.6181	1.0000
-0.5930	1.0000
-0.5678	1.0000
-0.5427	1.0000
-0.5176	1.0000
-0.4925	1.0000
-0.4673	1.0000
-0.4422	1.0000
-0.4171	1.0000
-0.3920	1.0000
-0.3668	1.0000
-0.3417	1.0000
-0.3166	1.0000
-0.2915	0.9999
-0.2663	0.9999
-0.2412	0.9998
-0.2161	0.9996
-0.1910	0.9993
-0.1658	0.9988
-0.1407	0.9979
-0.1156	0.9965
-0.0905	0.9944
-0.0653	0.9911
-0.0402	0.9861
-0.0151	0.9789
0.0101	0.9688
0.0352	0.9548
0.0603	0.9363
0.0854	0.9125
0.1106	0.8830
0.1357	0.8479
0.1608	0.8077
0.1859	0.7636
0.2111	0.7171
0.2362	0.6700
0.2613	0.6239
0.2864	0.5804
0.3116	0.5406
0.3367	0.5053
0.3618	0.4750
0.3869	0.4499
0.4121	0.4300
0.4372	0.4152
0.4623	0.4055
0.4874	0.4006
0.5126	0.4006
0.5377	0.4055
0.5628	0.4152
0.5879	0.4300
0.6131	0.4499
0.6382	0.4750
0.6633	0.5053
0.6884	0.5406
0.7136	0.5804
0.7387	0.6239
0.7638	0.6700
0.7889	0.7171
0.8141	0.7636
0.8392	0.8077
0.8643	0.8479
0.8894	0.8830
0.9146	0.9125
0.9397	0.9363
0.9648	0.9548
0.9899	0.9688
1.0151	0.9789
1.0402	0.9861
1.0653	0.9911
1.0905	0.9944
1.1156	0.9965
1.1407	0.9979
1.1658	0.9988
1.1910	0.9993
1.2161	0.9996
1.2412	0.9998
1.2663	0.9999
1.2915	0.9999
1.3166	1.0000
1.3417	1.0000
1.3668	1.0000
1.3920	1.0000
1.4171	1.0000
1.4422	1.0000
1.4673	1.0000
1.4925	1.0000
1.5176	1.0000
1.5427	1.0000
1.5678	1.0000
1.5930	1.0000
1.6181	1.0000
1.6432	1.0000
1.6683	1.0000
1.6935	1.0000
1.7186	1.0000
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000


==> image/tikz/data/bgk2D2D_shock_bubble_y0-7.tsv <==
-2.0000	2.0776
-1.9749	2.0776
-1.9497	2.0776
-1.9246	2.0776
-1.8995	2.0776
-1.8744	2.0776
-1.8492	2.0776
-1.8241	2.0776
-1.7990	2.0776
-1.7739	2.0776
-1.7487	2.0776
-1.7236	2.0776
-1.6985	2.0776
-1.6734	2.0776
-1.6482	2.0776
-1.6231	2.0776
-1.5980	2.0776
-1.5729	2.0776
-1.5477	2.0776
-1.5226	2.0776
-1.4975	2.0776
-1.4724	2.0776
-1.4472	2.0776
-1.4221	2.0776
-1.3970	2.0776
-1.3719	2.0776
-1.3467	2.0777
-1.3216	2.0783
-1.2965	2.0790
-1.2714	2.0788
-1.2462	2.0756
-1.2211	2.0670
-1.1960	2.0505
-1.1709	2.0261
-1.1457	1.9993
-1.1206	1.9779
-1.0955	1.9653
-1.0704	1.9609
-1.0452	1.9619
-1.0201	1.9642
-0.9950	1.9657
-0.9698	1.9664
-0.9447	1.9664
-0.9196	1.9653
-0.8945	1.9640
-0.8693	1.9658
-0.8442	1.9741
-0.8191	1.9948
-0.7940	2.0421
-0.7688	2.1285
-0.7437	2.2170
-0.7186	2.2614
-0.6935	2.2733
-0.6683	2.2694
-0.6432	2.2564
-0.6181	2.2456
-0.5930	2.2437
-0.5678	2.2448
-0.5427	2.2344
-0.5176	2.1909
-0.4925	2.0250
-0.4673	1.5712
-0.4422	1.1644
-0.4171	1.0178
-0.3920	0.9997
-0.3668	0.9992
-0.3417	0.9999
-0.3166	1.0000
-0.2915	1.0000
-0.2663	0.9999
-0.2412	0.9998
-0.2161	0.9996
-0.1910	0.9993
-0.1658	0.9988
-0.1407	0.9980
-0.1156	0.9966
-0.0905	0.9944
-0.0653	0.9911
-0.0402	0.9862
-0.0151	0.9792
0.0101	0.9694
0.0352	0.9560
0.0603	0.9382
0.0854	0.9154
0.1106	0.8871
0.1357	0.8533
0.1608	0.8146
0.1859	0.7718
0.2111	0.7265
0.2362	0.6804
0.2613	0.6351
0.2864	0.5922
0.3116	0.5527
0.3367	0.5176
0.3618	0.4876
0.3869	0.4633
0.4121	0.4451
0.4372	0.4332
0.4623	0.4266
0.4874	0.4240
0.5126	0.4240
0.5377	0.4266
0.5628	0.4332
0.5879	0.4451
0.6131	0.4633
0.6382	0.4876
0.6633	0.5176
0.6884	0.5527
0.7136	0.5922
0.7387	0.6351
0.7638	0.6804
0.7889	0.7265
0.8141	0.7718
0.8392	0.8146
0.8643	0.8533
0.8894	0.8871
0.9146	0.9154
0.9397	0.9382
0.9648	0.9560
0.9899	0.9694
1.0151	0.9792
1.0402	0.9862
1.0653	0.9911
1.0905	0.9944
1.1156	0.9966
1.1407	0.9980
1.1658	0.9988
1.1910	0.9993
1.2161	0.9996
1.2412	0.9998
1.2663	0.9999
1.2915	1.0000
1.3166	1.0000
1.3417	1.0000
1.3668	1.0000
1.3920	1.0000
1.4171	1.0000
1.4422	1.0000
1.4673	1.0000
1.4925	1.0000
1.5176	1.0000
1.5427	1.0000
1.5678	1.0000
1.5930	1.0000
1.6181	1.0000
1.6432	1.0000
1.6683	1.0000
1.6935	1.0000
1.7186	1.0000
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000


==> image/tikz/data/bgk2D2D_shock_bubble_y0-8.tsv <==
-2.0000	2.0771
-1.9749	2.0771
-1.9497	2.0771
-1.9246	2.0771
-1.8995	2.0771
-1.8744	2.0771
-1.8492	2.0771
-1.8241	2.0771
-1.7990	2.0771
-1.7739	2.0771
-1.7487	2.0771
-1.7236	2.0771
-1.6985	2.0771
-1.6734	2.0771
-1.6482	2.0771
-1.6231	2.0771
-1.5980	2.0770
-1.5729	2.0771
-1.5477	2.0774
-1.5226	2.0779
-1.4975	2.0786
-1.4724	2.0786
-1.4472	2.0768
-1.4221	2.0720
-1.3970	2.0631
-1.3719	2.0496
-1.3467	2.0321
-1.3216	2.0125
-1.2965	1.9936
-1.2714	1.9782
-1.2462	1.9676
-1.2211	1.9621
-1.1960	1.9608
-1.1709	1.9622
-1.1457	1.9642
-1.1206	1.9655
-1.0955	1.9658
-1.0704	1.9657
-1.0452	1.9657
-1.0201	1.9657
-0.9950	1.9658
-0.9698	1.9659
-0.9447	1.9659
-0.9196	1.9659
-0.8945	1.9659
-0.8693	1.9659
-0.8442	1.9658
-0.8191	1.9657
-0.7940	1.9658
-0.7688	1.9660
-0.7437	1.9662
-0.7186	1.9656
-0.6935	1.9644
-0.6683	1.9638
-0.6432	1.9658
-0.6181	1.9724
-0.5930	1.9868
-0.5678	2.0143
-0.5427	2.0637
-0.5176	2.1354
-0.4925	2.1999
-0.4673	2.2374
-0.4422	2.2540
-0.4171	2.2581
-0.3920	2.2554
-0.3668	2.2496
-0.3417	2.2445
-0.3166	2.2419
-0.2915	2.2410
-0.2663	2.2406
-0.2412	2.2397
-0.2161	2.2386
-0.1910	2.2381
-0.1658	2.2387
-0.1407	2.2392
-0.1156	2.2396
-0.0905	2.2412
-0.0653	2.2454
-0.0402	2.2466
-0.0151	2.2279
0.0101	2.1537
0.0352	1.9699
0.0603	1.4495
0.0854	1.0891
0.1106	0.9019
0.1357	0.8567
0.1608	0.8177
0.1859	0.7755
0.2111	0.7301
0.2362	0.6835
0.2613	0.6378
0.2864	0.5945
0.3116	0.5547
0.3367	0.5195
0.3618	0.4896
0.3869	0.4664
0.4121	0.4502
0.4372	0.4402
0.4623	0.4350
0.4874	0.4330
0.5126	0.4330
0.5377	0.4350
0.5628	0.4402
0.5879	0.4502
0.6131	0.4664
0.6382	0.4896
0.6633	0.5195
0.6884	0.5547
0.7136	0.5945
0.7387	0.6378
0.7638	0.6835
0.7889	0.7301
0.8141	0.7756
0.8392	0.8184
0.8643	0.8570
0.8894	0.8904
0.9146	0.9183
0.9397	0.9406
0.9648	0.9579
0.9899	0.9709
1.0151	0.9803
1.0402	0.9871
1.0653	0.9917
1.0905	0.9948
1.1156	0.9969
1.1407	0.9982
1.1658	0.9989
1.1910	0.9994
1.2161	0.9996
1.2412	0.9998
1.2663	0.9999
1.2915	0.9999
1.3166	0.9999
1.3417	0.9999
1.3668	0.9999
1.3920	1.0000
1.4171	1.0000
1.4422	1.0000
1.4673	1.0000
1.4925	1.0000
1.5176	1.0000
1.5427	1.0000
1.5678	1.0000
1.5930	1.0000
1.6181	1.0000
1.6432	1.0000
1.6683	1.0000
1.6935	1.0000
1.7186	1.0000
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000


==> image/tikz/data/bgk2D2D_shock_bubble_y0-9.tsv <==
-2.0000	2.0766
-1.9749	2.0766
-1.9497	2.0766
-1.9246	2.0767
-1.8995	2.0767
-1.8744	2.0766
-1.8492	2.0766
-1.8241	2.0766
-1.7990	2.0765
-1.7739	2.0766
-1.7487	2.0769
-1.7236	2.0774
-1.6985	2.0780
-1.6734	2.0783
-1.6482	2.0775
-1.6231	2.0747
-1.5980	2.0694
-1.5729	2.0610
-1.5477	2.0495
-1.5226	2.0356
-1.4975	2.0200
-1.4724	2.0042
-1.4472	1.9896
-1.4221	1.9774
-1.3970	1.9684
-1.3719	1.9629
-1.3467	1.9608
-1.3216	1.9612
-1.2965	1.9628
-1.2714	1.9644
-1.2462	1.9653
-1.2211	1.9655
-1.1960	1.9654
-1.1709	1.9653
-1.1457	1.9653
-1.1206	1.9654
-1.0955	1.9654
-1.0704	1.9654
-1.0452	1.9654
-1.0201	1.9654
-0.9950	1.9654
-0.9698	1.9654
-0.9447	1.9653
-0.9196	1.9653
-0.8945	1.9653
-0.8693	1.9653
-0.8442	1.9652
-0.8191	1.9652
-0.7940	1.9652
-0.7688	1.9652
-0.7437	1.9653
-0.7186	1.9653
-0.6935	1.9654
-0.6683	1.9655
-0.6432	1.9655
-0.6181	1.9655
-0.5930	1.9655
-0.5678	1.9656
-0.5427	1.9659
-0.5176	1.9659
-0.4925	1.9653
-0.4673	1.9643
-0.4422	1.9636
-0.4171	1.9649
-0.3920	1.9694
-0.3668	1.9792
-0.3417	1.9971
-0.3166	2.0277
-0.2915	2.0769
-0.2663	2.1405
-0.2412	2.1955
-0.2161	2.2308
-0.1910	2.2504
-0.1658	2.2599
-0.1407	2.2637
-0.1156	2.2645
-0.0905	2.2650
-0.0653	2.2670
-0.0402	2.2712
-0.0151	2.2771
0.0101	2.2843
0.0352	2.2927
0.0603	2.3023
0.0854	2.3134
0.1106	2.3262
0.1357	2.3400
0.1608	2.3529
0.1859	2.3612
0.2111	2.3613
0.2362	2.3479
0.2613	2.3125
0.2864	2.2444
0.3116	2.1345
0.3367	1.9820
0.3618	1.7972
0.3869	1.6051
0.4121	1.4408
0.4372	1.3131
0.4623	1.1946
0.4874	1.0077
0.5126	0.7055
0.5377	0.5010
0.5628	0.4542
0.5879	0.4580
0.6131	0.4720
0.6382	0.4940
0.6633	0.5234
0.6884	0.5585
0.7136	0.5979
0.7387	0.6406
0.7638	0.6857
0.7889	0.7314
0.8141	0.7762
0.8392	0.8182
0.8643	0.8561
0.8894	0.8891
0.9146	0.9166
0.9397	0.9389
0.9648	0.9564
0.9899	0.9696
1.0151	0.9795
1.0402	0.9867
1.0653	0.9918
1.0905	0.9954
1.1156	0.9977
1.1407	0.9993
1.1658	1.0002
1.1910	1.0006
1.2161	1.0009
1.2412	1.0009
1.2663	1.0009
1.2915	1.0008
1.3166	1.0006
1.3417	1.0005
1.3668	1.0003
1.3920	1.0002
1.4171	1.0001
1.4422	1.0001
1.4673	1.0000
1.4925	1.0000
1.5176	1.0000
1.5427	1.0000
1.5678	1.0000
1.5930	0.9999
1.6181	0.9999
1.6432	0.9999
1.6683	1.0000
1.6935	1.0000
1.7186	1.0000
1.7437	1.0000
1.7688	1.0000
1.7940	1.0000
1.8191	1.0000
1.8442	1.0000
1.8693	1.0000
1.8945	1.0000
1.9196	1.0000
1.9447	1.0000
1.9698	1.0000
1.9950	1.0000
2.0201	1.0000
2.0452	1.0000
2.0704	1.0000
2.0955	1.0000
2.1206	1.0000
2.1457	1.0000
2.1709	1.0000
2.1960	1.0000
2.2211	1.0000
2.2462	1.0000
2.2714	1.0000
2.2965	1.0000
2.3216	1.0000
2.3467	1.0000
2.3719	1.0000
2.3970	1.0000
2.4221	1.0000
2.4472	1.0000
2.4724	1.0000
2.4975	1.0000
2.5226	1.0000
2.5477	1.0000
2.5729	1.0000
2.5980	1.0000
2.6231	1.0000
2.6482	1.0000
2.6734	1.0000
2.6985	1.0000
2.7236	1.0000
2.7487	1.0000
2.7739	1.0000
2.7990	1.0000
2.8241	1.0000
2.8492	1.0000
2.8744	1.0000
2.8995	1.0000
2.9246	1.0000
2.9497	1.0000
2.9749	1.0000
3.0000	1.0000

